Beyond S\'ersic + exponential disc morphologies in the Coma Cluster

[abridged] We explore the diversity of internal galaxy structures in the Coma cluster across a wide range of luminosities ($-17$\,$>$\,$M_g$\,$>$\,$-22$) and cluster-centric radii ($0$\,$<$\,$r_{\rm{cluster}}$\,$<$\,1.3 $r_{200}$) through analysis of deep Canada-France-Hawaii Telescope $i$ band imaging. We present 2D multi-component decomposition via GALFIT, encompassing a wide range of candidate model morphologies with up to three photometric components. Particular focus is placed on early-type galaxies with outer discs (i.e. S0s), and deviations from simple (`unbroken') exponential discs. Rigorous filtering ensures that each model component provides a statistically significant improvement to the goodness-of-fit. The majority of Coma cluster members in our sample (478 of 631) are reliably fitted by symmetric structural models. Of these, 134 ($28\%$) are single S\'{e}rsic objects, 143 ($30\%$) are well-described by 2 component structures, while 201 ($42\%$) require more complex models. Multi-component S\'{e}rsic galaxies resemble compact psuedobulges ($n\sim$\,2, $R_e \sim$\, 4 kpc) surrounded by extended Gaussian-like outer structures ($R_e > 10$ kpc). 11\% of galaxies ($N=52$) feature a break in their outer profiles, indicating `truncated' or `anti-truncated' discs. Beyond the break radius, truncated galaxies are structurally consistent with exponential discs, disfavouring physical truncation as their formation mechanism. Bulge luminosity in anti-truncated galaxies correlates strongly with galaxy luminosity, indicating a bulge-enhancing origin for these systems. Both types of broken disc are found overwhelmingly ($>70\%$) in `barred' galaxies, despite a low measured bar fraction for Coma ($20\pm2\%$). Thus, galaxy bars play an important role in formation of broken disc structures. No strong variation in galaxy structure is detected with projected cluster-centric radius.

==> Table_C1.dat <==
# ID                   RA        Dec      z       Mi        Rtot    M1        R1      n1       q1      P1        C0      M2        R2       n2       q2      P2        M3        R3       n3      q3      P3        Rout     rbrk     CT1     CT2     CT3     Model Profile Flag  
  1237665427552927881  194.875   28.7     0.024   -18.364   1.1     -16.449   0.233   6.96     0.8     118.556   0.0     -18.16    1.237    1.0      0.826   121.312   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.171   0.829   0.0     BD   3     0     
  1237665427552927902  195.926   28.906   0.022   -19.763   502.0   -17.618   0.53    1.008    0.955   97.153    0.0     -17.089   4.686    0.128    0.769   13.057    -19.488   7.865    1.0     0.824   79.766    2.417    5.914    0.139   0.085   0.776   BSDd 1   1     
  1237665427552993436  195.018   28.603   0.023   -20.068   3.73    -18.354   1.221   1.927    0.68    167.424   0.0     -18.758   2.917    0.374    0.838   8.609     -19.303   6.369    0.486   0.706   21.469    999.0    999.0    0.206   0.299   0.495   BSS  1   0     
  1237665427552993478  195.095   28.574   0.022   -19.109   3.3     -18.388   2.162   2.124    0.659   29.906    0.0     -18.324   4.354    0.44     0.858   111.1     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.515   0.485   0.0     BS   3     0     
  1237665427553124587  195.449   28.66    0.029   -18.288   2.143   -18.288   2.143   1.649    0.723   137.698   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665427553189967  195.497   28.709   0.02    -18.071   1.154   -18.071   1.154   2.139    0.675   163.726   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665427553255498  195.791   28.584   0.023   -21.264   2.7     -20.016   0.662   2.382    0.698   36.852    0.0     -19.862   3.442    0.77     0.118   37.438    -20.291   5.003    1.604   0.334   38.009    999.0    999.0    0.317   0.275   0.408   BSS  1   0     
  1237665427553321028  195.833   28.617   0.02    -19.367   2.1     -17.539   0.407   1.038    0.576   87.345    0.0     -17.639   1.51     1.0      0.139   89.733    -18.832   3.31     1.0     0.308   88.911    999.0    999.0    0.186   0.204   0.611   BDD  1   0     
  1237665427553321062  195.937   28.546   0.026   -19.311   1.18    -18.78    0.632   4.136    0.483   156.929   0.0     -17.653   1.653    0.408    0.352   157.637   -17.387   2.075    0.347   0.779   160.077   999.0    999.0    0.613   0.217   0.17    BSS  5   0     
  1237665427553321118  195.926   28.906   0.022   -19.1     3.7     -17.482   1.988   0.858    0.574   124.893   0.0     -18.823   4.281    0.516    0.717   90.75     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.225   0.775   0.0     BS   1     0     
  1237665427553386581  195.926   28.906   0.022   -19.756   1.9     -18.303   1.116   0.329    0.525   85.592    0.0     -16.699   0.669    1.0      0.216   109.335   -19.334   2.881    1.0     0.542   88.491    999.0    999.0    0.262   0.06    0.678   BDD  1   1     
  1237665427553386633  195.926   28.906   0.022   -17.793   2.586   -17.793   2.586   1.321    0.441   18.602    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237665427553452095  196.205   28.661   0.026   -19.125   2.771   -19.125   2.771   1.904    0.311   116.33    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665427553452110  195.926   28.906   0.022   -17.894   2.366   -17.894   2.366   0.908    0.263   119.769   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237665427553452138  195.926   28.906   0.022   -18.646   502.0   -17.298   1.062   0.039    0.149   81.445    0.0     -17.107   1.263    0.131    0.376   87.237    -17.823   2.119    1.0     0.433   87.338    999.0    999.0    0.289   0.242   0.469   BSD  1   0     
  1237665427553452170  196.323   28.583   0.026   -18.375   2.9     -17.238   1.682   1.178    0.43    179.916   0.0     -17.906   3.887    1.0      0.865   25.126    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.351   0.649   0.0     BD   1     0     
  1237665427553583111  196.523   28.593   0.026   -21.222   1.9     -20.133   0.459   1.688    0.803   52.455    0.0     -19.002   1.586    0.426    0.486   24.374    -20.479   4.66     0.786   0.715   55.364    999.0    999.0    0.367   0.129   0.504   BSS  1   0     
  1237665428089864334  195.165   29.019   0.024   -21.619   8.0     -19.047   0.892   1.192    0.695   58.276    0.0     -21.512   8.617    0.625    0.449   55.34     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.094   0.906   0.0     BS   1     1     
  1237665428089995273  195.39    29.131   0.025   -22.082   4.0     -19.42    0.401   1.159    0.335   133.71    0.0     -20.726   2.049    0.963    0.573   133.168   -21.575   6.995    1.425   0.427   134.211   999.0    999.0    0.086   0.287   0.627   BSS  1   1     
  1237665428089995515  195.431   29.045   0.024   -21.691   7.0     -19.284   0.755   2.256    0.694   92.455    0.0     -21.328   9.856    0.606    0.282   88.738    -19.804   2.271    0.554   0.427   75.664    999.0    999.0    0.109   0.715   0.176   BSS  3   1     
  1237665428089995563  195.433   29.0     0.021   -20.498   40.0    -18.942   1.157   1.714    0.388   22.524    0.0     -19.652   44.779   0.601    0.249   22.757    -19.2     75.157   1.0     0.369   23.474    5.139    6.021    0.239   0.459   0.303   BSDd 1   0     
  1237665428089995663  195.926   28.906   0.022   -17.912   3.577   -17.912   3.577   1.278    0.65    173.156   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237665428090191940  195.889   29.06    0.025   -18.444   2.746   -18.444   2.746   1.433    0.67    14.014    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665428090192022  196.043   29.015   0.022   -19.921   3.2     -18.492   0.914   1.857    0.753   154.818   0.0     -19.582   4.375    1.0      0.72    156.984   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.268   0.732   0.0     BD   1     0     
  1237665428090257496  196.075   29.03    0.023   -20.889   502.0   -19.526   0.889   2.953    0.661   101.907   0.0     -19.157   3.524    0.133    0.387   101.028   -20.162   5.915    1.0     0.477   102.683   999.0    999.0    0.285   0.203   0.512   BSD  1   0     
  1237665428090257566  195.926   28.906   0.022   -18.755   1.6     -16.251   0.952   0.171    0.237   116.152   0.0     -17.85    1.433    0.48     0.635   130.923   -17.925   2.405    1.0     0.941   175.705   999.0    999.0    0.1     0.435   0.466   BSD  1   3     
  1237665428090388503  195.926   28.906   0.022   -18.6     2.028   -18.6     2.028   1.286    0.789   15.416    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237665428090388660  196.387   29.012   0.018   -20.094   8.9     -18.89    4.155   1.716    0.212   53.561    0.0     -19.659   11.939   1.0      0.263   47.696    999.0     999.0    999.0   999.0   999.0     4.127    9.286    0.33    0.67    0.0     BDd  3    0     
  1237665428627193994  195.926   28.906   0.022   -18.396   4.026   -18.396   4.026   1.697    0.563   171.56    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440441761843  194.091   28.487   0.022   -19.711   2.41    -17.941   1.882   0.297    0.345   114.987   0.0     -17.329   0.332    1.0      0.613   104.313   -19.313   3.266    1.0     0.45    94.291    999.0    999.0    0.196   0.111   0.693   BDD  2   0     
  1237665440441892890  194.391   28.482   0.021   -21.928   502.0   -21.021   1.193   3.568    0.98    45.931    0.0     -19.837   2.151    0.089    0.127   15.046    -20.987   3.611    1.0     0.979   178.554   999.0    999.0    0.434   0.146   0.42    BSD  3   1     
  1237665440441892891  194.383   28.477   0.023   -22.528   3.8     -20.021   0.547   0.912    0.803   109.23    0.0     -21.27    1.986    1.0      0.864   101.48    -21.95    6.908    1.0     0.82    103.807   999.0    999.0    0.099   0.314   0.587   BDD  1   1     
  1237665440441892904  194.354   28.496   0.024   -18.821   4.14    -18.821   4.14    1.182    0.258   6.29      0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440441892998  194.475   28.5     0.024   -20.343   1.28    -20.251   1.126   3.511    0.648   105.728   0.0     -17.621   2.829    0.269    0.778   100.408   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.918   0.082   0.0     BS   5     3     
  1237665440441958487  195.926   28.906   0.022   -18.734   2.1     -17.287   0.625   1.011    0.604   86.604    0.0     -18.401   2.952    1.0      0.692   105.151   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.264   0.736   0.0     BD   1     0     
  1237665440442024035  195.926   28.906   0.022   -19.773   2.45    -18.01    0.767   0.863    0.494   11.6      0.0     -19.534   2.999    0.599    0.685   165.543   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.197   0.803   0.0     BS   1     1     
  1237665440442024094  194.704   28.54    0.021   -18.268   1.931   -18.268   1.931   1.244    0.666   88.273    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440442089547  194.838   28.441   0.022   -18.683   2.21    -18.683   2.21    1.892    0.363   49.891    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440442089583  194.899   28.551   0.025   -20.486   0.56    -19.255   1.146   6.965    0.581   136.021   0.0     -19.505   0.409    0.719    0.473   135.982   -19.076   0.687    1.0     0.534   135.554   999.0    999.0    0.322   0.405   0.273   BSD  3   0     
  1237665440442089601  194.922   28.507   0.027   -20.113   3.4     -18.461   0.759   1.721    0.916   141.399   0.0     -19.845   4.452    1.0      0.955   129.39    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.218   0.782   0.0     BD   1     0     
  1237665440442155197  195.008   28.435   0.027   -19.136   2.692   -19.136   2.692   3.031    0.679   1.797     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440442220653  195.183   28.416   0.021   -19.19    1.5     -16.903   0.401   1.57     0.447   74.644    0.0     -18.345   1.09     1.0      0.852   17.031    -18.246   3.235    1.0     0.858   29.657    999.0    999.0    0.122   0.459   0.419   BDD  1   0     
  1237665440442220827  195.926   28.906   0.022   -18.242   3.1     -15.399   1.148   0.65     0.281   82.505    0.0     -18.16    3.352    1.0      0.751   45.265    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.073   0.927   0.0     BD   1     3     
  1237665440442286144  195.361   28.436   0.019   -18.979   2.0     -18.135   1.278   2.427    0.41    125.974   0.0     -18.31    2.598    1.0      0.896   119.867   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.46    0.54    0.0     BD   3     0     
  1237665440442351629  195.536   28.387   0.025   -21.266   2.9     -20.738   1.68    2.841    0.735   63.476    0.0     -19.899   6.112    0.297    0.692   86.016    -18.784   3.08     0.289   0.306   51.626    999.0    999.0    0.615   0.284   0.102   BSS  5   0     
  1237665440442351685  195.546   28.457   0.02    -18.62    2.5     -16.437   0.631   1.628    0.717   175.357   0.0     -18.464   2.88     1.0      0.914   138.111   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.134   0.866   0.0     BD   1     0     
  1237665440442351734  195.633   28.439   0.02    -19.693   502.0   -18.389   1.037   2.666    0.868   20.667    0.0     -18.715   44.779   0.138    0.546   109.11    -18.359   75.157   1.0     0.552   107.863   2.889    6.269    0.301   0.406   0.293   BSDd 1   0     
  1237665440442351742  195.659   28.502   0.019   -19.071   3.4     -17.484   0.877   1.254    0.539   37.406    0.0     -18.785   4.567    1.0      0.368   32.355    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.232   0.768   0.0     BD   1     0     
  1237665440442351757  195.67    28.371   0.025   -21.089   7.7     -18.942   0.793   1.599    0.866   134.955   0.0     -19.953   6.711    0.993    0.123   123.733   -20.358   11.263   1.0     0.288   123.089   4.835    12.319   0.139   0.351   0.51    BSDd 1   0     
  1237665440442417214  195.714   28.482   0.024   -18.645   1.947   -18.645   1.947   1.701    0.398   76.329    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440442417243  195.791   28.49    0.018   -18.372   1.95    -15.916   0.563   0.358    0.476   23.363    0.0     -18.253   2.133    0.659    0.339   173.705   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.104   0.896   0.0     BS   2     1     
  1237665440442417323  195.739   28.376   0.03    -18.438   3.4     -16.276   1.083   0.97     0.512   53.53     0.0     -18.278   3.898    1.0      0.911   149.997   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.137   0.863   0.0     BD   1     0     
  1237665440442548314  196.077   28.468   0.026   -20.317   3.8     -18.892   1.637   6.2      0.64    173.042   0.0     -18.845   2.818    0.497    0.495   0.933     -19.505   5.977    0.727   0.456   7.342     999.0    999.0    0.269   0.258   0.473   BSS  3   0     
  1237665440978370643  193.455   28.943   0.024   -19.383   2.32    -18.626   1.308   0.897    0.603   74.295    0.0     -18.636   4.312    0.529    0.619   76.06     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.498   0.502   0.0     BS   1     0     
  1237665440978370649  193.465   28.979   0.027   -20.449   4.004   -20.449   4.004   0.802    0.416   178.321   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237665440978501687  193.731   29.012   0.021   -19.659   0.322   -17.551   0.236   2.974    0.471   178.347   0.0     -19.384   0.322    1.248    0.861   7.861     -16.922   0.54     1.0     0.877   95.647    999.0    999.0    0.143   0.776   0.08    BSD  5   3     
  1237665440978698320  194.211   28.93    0.027   -20.992   3.51    -19.446   0.962   4.335    0.714   37.856    0.0     -19.242   2.348    0.36     0.312   20.559    -20.362   6.056    0.811   0.299   9.752     999.0    999.0    0.241   0.2     0.56    BSS  3   1     
  1237665440978763955  194.523   29.017   0.026   -19.025   4.5     -16.787   0.965   0.972    0.415   121.505   0.0     -18.877   5.137    1.0      0.219   120.486   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.127   0.873   0.0     BD   1     0     
  1237665440978829317  194.556   28.948   0.026   -21.265   3.9     -19.488   0.37    2.729    0.538   14.436    0.0     -20.443   7.411    0.574    0.121   13.738    -20.081   3.1      0.642   0.383   12.154    999.0    999.0    0.195   0.469   0.336   BSS  3   1     
  1237665440978829339  194.616   28.974   0.024   -20.307   2.82    -19.021   0.496   2.286    0.908   136.466   0.0     -19.207   3.443    0.491    0.888   144.209   -19.105   5.778    1.0     0.5     55.239    999.0    999.0    0.306   0.363   0.331   BSD  1   0     
  1237665440978829404  194.626   28.859   0.027   -20.306   2.9     -18.566   0.424   2.082    0.976   25.25     0.0     -19.724   4.602    0.505    0.961   86.168    -18.63    1.985    0.645   0.339   14.991    999.0    999.0    0.201   0.585   0.214   BSS  5   0     
  1237665440978960400  194.916   28.927   0.02    -21.526   3.7     -19.018   1.975   0.513    0.251   65.057    0.0     -20.742   3.046    6.347    0.931   64.032    -20.571   5.112    1.0     0.346   65.659    999.0    999.0    0.099   0.486   0.415   BSD  1   3     
  1237665440978960466  194.913   28.896   0.02    -21.912   3.8     -20.317   1.606   10.397   0.785   37.392    0.0     -21.18    7.156    0.565    0.248   29.501    -20.451   0.917    0.707   0.867   41.082    999.0    999.0    0.23    0.51    0.26    BSS  3   1     
  1237665440979025953  195.107   28.868   0.023   -21.186   2.7     -20.645   1.43    4.468    0.57    175.632   0.0     -20.17    4.756    1.0      0.899   0.029     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.608   0.392   0.0     BD   3     0     
  1237665440979026019  195.058   28.828   0.024   -21.309   6.6     -19.882   0.749   4.398    0.633   2.228     0.0     -20.969   9.189    1.0      0.468   1.996     999.0     999.0    999.0   999.0   999.0     7.276    9.746    0.269   0.731   0.0     BDd  1    0     
  1237665440979026068  195.926   28.906   0.022   -18.388   4.134   -18.388   4.134   1.247    0.204   119.378   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237665440979091535  195.316   28.872   0.024   -19.293   2.53    -18.66    2.509   1.587    0.21    5.271     0.0     -18.405   2.583    0.638    0.096   6.062     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.558   0.442   0.0     BS   3     1     
  1237665440979157097  195.518   28.895   0.027   -20.577   1.69    -19.115   0.314   2.34     0.709   57.205    0.0     -18.066   2.553    0.213    0.749   80.386    -20.094   2.342    1.444   0.782   82.872    999.0    999.0    0.26    0.099   0.641   BSS  1   3     
  1237665440979222567  195.926   28.906   0.022   -18.676   502.0   -18.164   1.035   3.413    0.55    46.425    0.0     -16.07    2.623    0.097    0.179   52.428    -17.313   4.402    1.0     0.247   65.034    999.0    999.0    0.624   0.091   0.285   BSD  1   3     
  1237665440979222670  195.648   28.745   0.02    -19.224   2.7     -19.076   3.117   1.692    0.378   145.113   0.0     -16.991   1.236    1.0      0.191   144.53    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.872   0.128   0.0     BD   5     1     
  1237665440979288192  195.846   28.864   0.022   -19.834   1.36    -18.943   0.473   3.054    0.757   44.258    0.0     -17.414   1.526    0.233    0.814   126.241   -18.973   2.562    1.0     0.941   109.912   999.0    999.0    0.44    0.108   0.452   BSD  1   0     
  1237665440979288199  195.844   28.797   0.026   -17.975   0.705   -17.975   0.705   2.136    0.872   59.62     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665440979353636  195.926   28.906   0.022   -20.24    2.1     -18.453   1.478   11.168   0.66    17.904    0.0     -18.69    0.592    1.0      0.74    128.444   -19.624   3.427    1.0     0.448   160.312   999.0    999.0    0.193   0.24    0.567   BDD  3   0     
  1237665440979419139  195.926   28.906   0.022   -20.129   4.2     -18.614   0.952   1.537    0.527   0.627     2.416   -19.82    5.753    1.0      0.911   36.219    999.0     999.0    999.0   999.0   999.0     4.91     6.673    0.248   0.752   0.0     CDd  1     1     
  1237665440979484734  196.261   28.739   0.028   -20.236   2.0     -19.79    1.591   5.313    0.629   0.3       0.0     -18.786   3.429    0.572    0.373   2.948     -17.416   0.812    0.321   0.587   131.171   999.0    999.0    0.663   0.263   0.074   BSS  5   3     
  1237665440979550284  196.527   28.702   0.019   -18.976   2.548   -18.976   2.548   1.95     0.334   3.343     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665441515503721  194.084   29.3     0.022   -20.282   3.4     -18.982   1.036   4.128    0.783   25.959    0.0     -18.597   3.148    0.435    0.56    7.409     -19.498   5.284    1.0     0.638   37.49     7.401    6.244    0.302   0.212   0.486   BSDd 1  0     
  1237665441515503806  194.213   29.378   0.024   -20.284   5.3     -19.842   4.81    0.723    0.208   68.287    0.0     -18.825   8.433    0.374    0.305   68.955    -17.446   0.74     0.778   0.294   68.44     999.0    999.0    0.666   0.261   0.073   BSS  4   3     
  1237665441515896903  195.198   29.201   0.031   -18.975   1.13    -16.783   0.132   1.486    0.95    4.464     0.0     -18.821   1.302    1.0      0.993   167.79    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.133   0.867   0.0     BD   1     0     
  1237665441516027964  195.518   29.253   0.024   -21.838   33.0    -20.771   0.953   1.556    0.633   155.778   0.0     -19.641   44.779   0.488    0.065   156.268   -21.071   75.157   1.0     0.176   156.378   4.871    3.753    0.374   0.132   0.493   BSDd 1   1     
  1237665441516028047  195.431   29.178   0.023   -19.019   1.8     -18.236   0.71    5.207    0.78    105.311   0.0     -18.296   2.874    1.0      0.434   103.165   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.486   0.514   0.0     BD   3     0     
  1237665441516028062  195.483   29.323   0.024   -19.895   1.85    -18.107   0.213   1.041    0.818   130.748   0.0     -17.99    1.592    0.401    0.389   179.143   -19.401   2.672    1.0     0.71    109.497   999.0    999.0    0.193   0.173   0.634   BSD  1   0     
  1237665441516290101  196.243   29.122   0.02    -22.646   4.2     -22.053   2.124   3.556    0.657   24.456    0.0     -20.715   5.909    1.464    0.365   21.681    -21.149   9.917    1.0     0.806   26.236    3.843    10.036   0.579   0.169   0.252   BSDd 3   0     
  1237665441516290234  196.162   29.225   0.019   -19.418   502.0   -17.361   3.214   0.034    0.213   162.698   0.0     -19.158   0.628    0.843    0.383   170.348   -16.41    1.054    1.0     0.168   161.412   999.0    999.0    0.15    0.787   0.063   BSD  6   1     
  1237665441516290236  195.926   28.906   0.022   -18.141   1.8     -16.392   0.983   0.586    0.353   101.59    0.0     -17.9     2.171    1.0      0.909   125.788   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.2     0.8     0.0     BD   1     0     
  1237665441516355626  196.355   29.296   0.024   -21.275   2.8     -20.38    1.404   6.105    0.613   3.779     0.0     -20.341   5.303    0.493    0.333   0.137     -19.131   0.889    0.572   0.7     143.923   999.0    999.0    0.438   0.423   0.139   BSS  5   0     
  1237665441516355719  196.332   29.197   0.027   -18.658   1.309   -18.658   1.309   2.746    0.46    154.423   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237665441516421146  196.498   29.279   0.026   -21.385   2.4     -20.705   2.163   4.009    0.929   13.188    0.0     -19.716   1.46     1.0      0.938   150.103   -19.881   4.579    1.0     0.901   11.987    999.0    999.0    0.535   0.215   0.25    BDD  3   0     
  1237667252945486149  195.926   28.906   0.022   -18.326   4.162   -18.326   4.162   1.394    0.619   38.507    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667252945616923  194.236   28.623   0.022   -20.839   502.0   -20.334   2.712   7.434    0.64    99.41     0.0     -18.257   2.554    0.128    0.134   99.658    -19.454   3.695    0.673   0.236   99.531    999.0    999.0    0.628   0.093   0.279   BSS  3   3     
  1237667252945682613  195.926   28.906   0.022   -18.0     1.708   -18.0     1.708   2.784    0.534   150.425   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667252945748053  194.538   28.709   0.025   -20.978   21.0    -17.957   1.675   0.609    0.31    105.308   0.0     -18.933   14.36    2.186    0.16    81.413    -20.717   24.102   1.0     0.287   84.573    6.675    7.528    0.062   0.152   0.786   BSDd 1  1     
  1237667252945748097  194.581   28.699   0.019   -18.774   2.061   -18.774   2.061   1.705    0.638   89.96     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667252945813654  194.786   28.728   0.024   -19.106   3.676   -19.106   3.676   1.332    0.382   27.578    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667253482225675  193.527   29.243   0.025   -19.249   4.0     -18.989   4.678   0.907    0.359   15.731    0.0     -17.572   2.316    1.0      0.665   16.71     999.0     999.0    999.0   999.0   999.0     0.211    3.534    0.787   0.213   0.0     BDd  4     1     
  1237667253482422453  195.926   28.906   0.022   -18.572   0.37    -16.632   1.087   0.265    0.349   3.19      0.0     -18.283   0.323    0.365    0.247   178.861   -15.615   0.542    1.0     0.279   13.631    999.0    999.0    0.168   0.767   0.066   BSD  6   3     
  1237667253482487860  194.257   29.063   0.025   -21.2     2.1     -18.714   0.95    0.463    0.403   28.088    0.0     -20.566   1.435    4.232    0.685   34.314    -20.034   3.964    0.754   0.342   22.848    999.0    999.0    0.101   0.557   0.342   BSS  1   0     
  1237667253482487930  194.297   29.045   0.025   -21.937   4.8     -19.705   1.109   0.622    0.854   13.895    0.0     -21.241   8.404    10.127   0.538   27.774    -20.781   5.06     0.861   0.183   20.767    999.0    999.0    0.128   0.527   0.345   BSS  1   1     
  1237667253482553389  194.446   29.15    0.024   -20.605   2.2     -19.183   0.308   2.721    0.907   31.214    0.0     -18.265   1.161    0.437    0.489   158.97    -20.076   4.137    0.822   0.85    27.552    999.0    999.0    0.27    0.116   0.614   BSS  1   0     
  1237667253482618902  194.576   29.129   0.026   -21.113   502.0   -19.327   0.292   2.1      0.633   28.676    0.0     -17.977   3.146    0.011    0.632   27.827    -20.803   5.28     1.0     0.511   23.44     999.0    999.0    0.193   0.056   0.751   BSD  1   1     
  1237667322186694726  193.72    26.576   0.02    -18.388   2.076   -18.388   2.076   1.884    0.581   35.42     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667322723369088  193.346   27.033   0.023   -19.333   6.9     -17.842   2.252   2.798    0.767   87.979    0.0     -19.016   8.576    1.0      0.853   100.306   999.0     999.0    999.0   999.0   999.0     1.949    3.607    0.253   0.747   0.0     BDd  3    0     
  1237667322723434682  193.476   26.966   0.021   -20.284   3.01    -19.366   2.206   4.837    0.462   89.441    0.0     -19.56    3.648    0.392    0.345   76.492    -17.18    1.738    0.188   0.17    92.163    999.0    999.0    0.429   0.513   0.057   BSS  5   1     
  1237667322723434712  193.525   27.019   0.028   -19.104   1.38    -17.647   1.921   14.482   0.763   135.362   0.0     -18.052   0.925    1.0      0.355   125.149   -17.993   2.029    1.0     0.797   120.191   999.0    999.0    0.261   0.38    0.359   BDD  3   0     
  1237667322723500153  193.653   26.935   0.02    -20.98    5.7     -18.843   0.742   1.705    0.473   7.529     0.0     -19.002   4.964    0.275    0.333   7.457     -20.59    7.215    0.842   0.338   7.263     999.0    999.0    0.14    0.162   0.698   BSS  1   0     
  1237667322723631193  193.904   26.912   0.02    -18.724   2.9     -18.137   3.612   4.791    0.777   83.75     0.0     -17.777   2.483    1.0      0.813   11.269    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.582   0.418   0.0     BD   3     0     
  1237667322723631315  194.008   26.921   0.019   -18.391   3.4     -16.68    0.856   0.923    0.891   149.84    0.0     -18.139   4.396    1.0      0.938   40.228    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.207   0.793   0.0     BD   1     0     
  1237667322723696662  194.116   26.987   0.021   -22.417   12.5    -20.179   0.409   1.561    0.864   165.35    0.0     -20.683   9.879    0.576    0.518   110.017   -21.982   16.581   1.0     0.681   154.174   5.759    9.437    0.127   0.203   0.67    BSDd 1   1     
  1237667322723696663  194.121   26.957   0.024   -21.53    2.02    -21.03    1.807   2.843    0.625   8.931     0.0     -19.454   1.807    0.185    0.453   8.584     -19.892   3.032    1.0     0.944   23.864    999.0    999.0    0.631   0.148   0.221   BSD  5   0     
  1237667322723696789  194.213   26.899   0.021   -21.024   3.0     -19.571   1.66    5.004    0.726   58.613    0.0     -19.547   2.145    0.431    0.812   10.911    -20.23    4.576    0.802   0.763   175.686   999.0    999.0    0.262   0.257   0.481   BSS  3   1     
  1237667322723696863  194.15    26.905   0.026   -18.768   1.824   -18.768   1.824   1.416    0.71    63.155    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667322723762338  194.329   26.938   0.026   -17.881   1.9     -16.581   0.624   2.024    0.735   159.548   0.0     -17.49    2.654    1.0      0.653   129.894   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.302   0.698   0.0     BD   1     0     
  1237667322723827726  194.429   26.852   0.021   -20.891   2.01    -19.555   0.582   1.147    0.69    150.594   0.0     -19.642   2.322    0.535    0.226   134.81    -19.874   3.898    1.0     0.578   134.314   999.0    999.0    0.292   0.316   0.392   BSD  1   0     
  1237667322723827758  194.513   26.916   0.027   -20.819   1.8     -19.098   0.196   2.604    0.801   123.201   0.0     -20.193   4.089    0.611    0.597   129.879   -19.237   0.833    0.663   0.676   129.526   999.0    999.0    0.205   0.562   0.233   BSS  3   0     
  1237667322723827770  194.51    26.86    0.025   -21.505   2.9     -19.898   0.468   2.127    0.69    60.466    0.0     -20.043   1.551    0.404    0.833   105.093   -20.779   8.675    0.481   0.502   53.367    999.0    999.0    0.228   0.26    0.512   BSS  1   1     
  1237667322723827863  194.529   26.787   0.024   -18.768   0.64    -18.382   0.583   1.922    0.419   74.254    0.0     -17.459   0.722    0.593    0.868   165.31    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.701   0.299   0.0     BS   5     0     
  1237667322723893381  195.926   28.906   0.022   -18.884   502.0   -17.012   2.348   0.083    0.3     126.132   0.0     -17.235   5.508    0.225    0.126   109.953   -18.334   5.244    0.525   0.265   115.074   999.0    999.0    0.178   0.219   0.603   BSS  2   1     
  1237667322723958800  194.758   26.816   0.024   -22.02    502.0   -21.74    4.098   3.803    0.79    97.863    0.0     -19.947   0.448    0.124    0.523   91.583    -19.261   0.752    1.0     0.385   89.121    999.0    999.0    0.773   0.148   0.079   BSD  5   1     
  1237667322723958937  194.826   26.89    0.018   -18.259   2.374   -18.259   2.374   1.359    0.48    175.543   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667322723958957  194.842   26.797   0.022   -18.672   1.9     -17.94    2.213   3.735    0.605   84.529    0.0     -17.899   1.748    1.0      0.31    83.305    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.509   0.491   0.0     BD   3     0     
  1237667322724024401  195.015   26.898   0.02    -21.988   6.9     -19.625   1.577   3.254    0.457   163.759   0.0     -21.708   8.473    0.761    0.199   12.85     -19.628   1.849    1.976   0.399   42.063    999.0    999.0    0.113   0.773   0.114   BSS  3   1     
  1237667322724155492  195.278   26.809   0.023   -18.372   1.392   -18.372   1.392   2.3      0.727   153.385   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667322724155512  195.334   26.887   0.027   -18.278   1.424   -18.278   1.424   1.343    0.807   5.768     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667322724417805  195.926   28.906   0.022   -18.189   4.1     -18.189   4.1     1.136    0.611   93.345    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667323260305465  193.567   27.304   0.021   -21.456   0.65    -20.041   1.089   4.304    0.474   120.505   0.0     -20.905   0.554    0.655    0.33    140.781   -19.206   0.929    1.0     0.457   161.855   999.0    999.0    0.272   0.602   0.126   BSD  5   2     
  1237667323260305522  193.444   27.386   0.028   -18.988   3.305   -18.988   3.305   0.754    0.199   154.754   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667323260370980  193.73    27.413   0.026   -22.424   4.1     -19.817   0.524   2.194    0.844   38.993    0.0     -21.677   3.682    0.736    0.589   32.447    -21.447   6.179    1.0     0.871   130.422   11.439   8.502    0.091   0.503   0.407   BSDd 1  1     
  1237667323260371097  193.603   27.364   0.026   -19.368   2.63    -16.59    0.365   2.723    0.328   81.819    0.0     -17.46    1.926    0.534    0.674   62.117    -19.055   3.233    1.0     0.662   40.168    999.0    999.0    0.077   0.172   0.75    BSD  1   3     
  1237667323260371127  193.687   27.411   0.026   -17.95    1.715   -17.95    1.715   1.793    0.445   43.662    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323260436605  193.862   27.422   0.024   -18.086   0.99    -16.931   0.296   1.378    0.954   104.155   0.0     -17.626   1.629    1.0      0.992   29.175    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.345   0.655   0.0     BD   1     0     
  1237667323260502019  193.922   27.251   0.024   -21.8     2.4     -20.939   0.781   2.598    0.616   176.516   0.0     -19.448   2.994    0.583    0.632   88.963    -20.892   5.874    1.382   0.509   176.047   999.0    999.0    0.452   0.115   0.433   BSS  1   0     
  1237667323260567605  194.198   27.292   0.026   -19.174   4.1     -17.088   0.901   1.144    0.767   161.082   0.0     -19.002   4.896    1.0      0.733   169.553   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.146   0.854   0.0     BD   1     0     
  1237667323260567643  194.099   27.234   0.02    -18.915   2.71    -17.016   1.245   2.849    0.539   121.979   0.0     -18.707   3.031    1.0      0.976   91.034    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.174   0.826   0.0     BD   1     0     
  1237667323260567649  195.926   28.906   0.022   -20.418   8.8     -17.556   0.796   1.018    0.364   117.999   2.511   -20.337   9.477    1.0      0.735   56.652    999.0     999.0    999.0   999.0   999.0     4.539    6.559    0.072   0.928   0.0     CDd  1     1     
  1237667323260567703  194.144   27.228   0.024   -20.002   2.53    -17.503   0.514   0.569    0.886   167.41    0.0     -18.53    2.083    0.238    0.807   163.461   -19.521   3.496    1.0     0.857   178.206   999.0    999.0    0.1     0.258   0.642   BSD  1   0     
  1237667323260633139  194.257   27.372   0.023   -20.212   2.6     -19.324   1.472   4.472    0.644   94.917    0.0     -19.33    4.009    0.441    0.385   105.522   -17.865   1.539    0.265   0.302   73.32     999.0    999.0    0.441   0.444   0.115   BSS  5   0     
  1237667323260633183  194.309   27.254   0.017   -18.341   1.9     -15.42    1.665   0.15     0.192   73.869    0.0     -18.265   1.931    1.0      0.519   77.523    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.068   0.932   0.0     BD   2     3     
  1237667323260633230  194.395   27.31    0.025   -18.55    1.36    -16.667   1.081   0.338    0.371   47.501    0.0     -18.339   1.491    1.763    0.916   173.449   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.177   0.823   0.0     BS   2     0     
  1237667323260698686  194.486   27.382   0.017   -18.734   1.659   -18.734   1.659   1.253    0.959   126.998   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323260764177  194.605   27.2     0.027   -19.107   0.19    -17.573   1.14    0.473    0.631   86.538    0.0     -17.162   0.098    0.435    0.894   16.36     -18.534   0.164    1.0     0.709   82.488    4.588    0.196    0.244   0.167   0.59    BSDd 6 1     
  1237667323260764184  195.926   28.906   0.022   -19.951   2.9     -17.464   0.792   0.606    0.306   3.202     0.0     -17.853   2.176    0.235    0.708   156.324   -19.644   3.651    1.0     0.763   67.984    999.0    999.0    0.101   0.145   0.754   BSD  1   1     
  1237667323260764250  195.926   28.906   0.022   -20.165   19.0    -18.543   1.143   0.832    0.468   24.141    0.0     -18.834   18.904   0.175    0.692   6.153     -19.373   31.729   1.0     0.763   8.621     2.019    3.321    0.224   0.293   0.482   BSDd 1   1     
  1237667323260764326  194.638   27.364   0.023   -20.439   49.0    -18.609   0.45    1.914    0.561   167.177   0.0     -18.959   44.779   0.27     0.44    162.222   -19.808   75.157   1.0     0.549   177.567   3.97     4.732    0.185   0.256   0.559   BSDd 1   0     
  1237667323260829813  194.818   27.158   0.022   -20.078   2.5     -17.35    0.203   0.953    0.682   163.379   0.0     -18.357   1.861    0.598    0.465   3.919     -19.713   3.124    1.0     0.627   149.346   999.0    999.0    0.081   0.205   0.714   BSD  1   3     
  1237667323260829935  194.906   27.336   0.023   -19.099   2.2     -18.068   1.372   2.492    0.549   53.293    0.0     -18.569   2.74     1.0      0.597   83.648    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.387   0.613   0.0     BD   3     0     
  1237667323260895278  195.026   27.301   0.026   -19.983   43.0    -17.904   1.94    0.288    0.47    35.584    0.0     -19.373   44.779   3.027    0.486   30.099    -18.61    75.157   1.0     0.443   39.644    2.789    6.564    0.147   0.57    0.282   BSDd 1  0     
  1237667323261026354  195.295   27.247   0.021   -18.983   3.1     -17.746   1.396   1.6      0.766   146.488   0.0     -18.564   4.061    0.654    0.912   64.527    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.32    0.68    0.0     BS   3     0     
  1237667323261091954  195.523   27.297   0.024   -19.382   0.55    -18.29    2.891   0.426    0.151   61.551    0.0     -18.369   0.292    0.49     0.275   61.322    -17.836   0.49     1.0     0.406   60.768    999.0    999.0    0.366   0.394   0.241   BSD  6   0     
  1237667323261157385  195.656   27.176   0.018   -20.459   0.94    -19.944   0.552   4.952    0.861   157.615   0.0     -18.72    1.156    0.518    0.472   157.595   -18.574   1.941    1.0     0.748   165.471   999.0    999.0    0.622   0.202   0.176   BSD  3   0     
  1237667323261157453  195.636   27.296   0.025   -19.558   2.9     -18.787   1.726   2.465    0.437   119.549   0.0     -18.822   4.187    1.0      0.462   116.594   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.492   0.508   0.0     BD   3     0     
  1237667323261420083  196.357   27.08    0.024   -18.359   3.652   -18.359   3.652   1.382    0.71    21.108    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797110836  193.408   27.784   0.017   -21.04    2.0     -20.063   0.644   4.257    0.791   92.926    0.0     -20.209   4.416    0.607    0.268   94.212    -18.812   1.257    0.371   0.431   94.864    999.0    999.0    0.406   0.465   0.128   BSS  3   0     
  1237667323797110918  193.376   27.675   0.02    -19.354   0.42    -18.465   1.586   0.388    0.398   29.504    0.0     -17.863   0.153    0.537    0.521   39.212    -18.067   0.256    1.0     0.597   35.887    999.0    999.0    0.441   0.253   0.306   BSD  6   0     
  1237667323797110932  193.398   27.759   0.025   -19.763   3.5     -17.661   0.44    0.864    0.657   56.143    0.0     -19.593   4.133    1.0      0.651   90.803    999.0     999.0    999.0   999.0   999.0     3.97     5.526    0.144   0.856   0.0     BDd  1     0     
  1237667323797110963  195.926   28.906   0.022   -17.855   1.902   -17.855   1.902   1.072    0.823   14.484    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797110967  193.434   27.781   0.022   -19.107   1.892   -19.107   1.892   1.844    0.537   110.748   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797176635  193.595   27.744   0.024   -18.864   2.5     -18.6     2.472   1.059    0.812   127.788   0.0     -17.197   2.637    1.0      0.312   106.36    999.0     999.0    999.0   999.0   999.0     0.208    3.55     0.785   0.215   0.0     BDd  4     1     
  1237667323797242004  193.656   27.692   0.028   -19.192   1.49    -19.001   1.519   1.628    0.208   178.468   0.0     -17.213   1.305    1.0      0.742   179.311   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.838   0.162   0.0     BD   5     0     
  1237667323797307493  193.854   27.798   0.025   -21.589   502.0   -20.707   1.365   3.396    0.828   159.653   0.0     -18.987   4.586    0.076    0.855   172.153   -20.757   7.698    1.0     0.707   159.941   999.0    999.0    0.444   0.091   0.465   BSD  3   3     
  1237667323797307576  193.866   27.656   0.023   -21.497   7.6     -19.479   0.91    0.947    0.527   15.077    0.0     -19.883   5.98     7.913    0.256   154.294   -20.975   10.037   1.0     0.292   179.807   4.694    7.96     0.156   0.226   0.618   BSDd 1   2     
  1237667323797307673  193.808   27.709   0.022   -19.328   2.6     -18.633   1.733   2.148    0.431   49.005    0.0     -18.514   3.68     1.0      0.603   42.528    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.527   0.473   0.0     BD   3     0     
  1237667323797307743  193.892   27.842   0.023   -20.004   5.0     -19.338   1.059   3.751    0.671   166.179   0.0     -18.482   16.313   0.426    0.442   162.204   -18.324   27.38    1.0     0.27    167.8     2.932    3.413    0.541   0.246   0.213   BSDd 3  0     
  1237667323797307748  193.899   27.767   0.022   -19.644   2.9     -16.674   0.378   0.892    0.717   112.28    0.0     -19.571   3.099    0.72     0.448   119.099   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.065   0.935   0.0     BS   1     3     
  1237667323797307767  193.939   27.796   0.023   -18.252   2.23    -18.252   2.23    2.063    0.808   179.025   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797307772  193.934   27.717   0.024   -18.911   1.057   -18.911   1.057   1.6      0.856   134.775   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667323797372988  194.082   27.751   0.023   -21.052   1.58    -19.39    0.44    1.588    0.693   151.405   0.0     -19.854   1.307    1.0      0.806   110.74    -20.189   2.982    1.0     0.778   143.398   999.0    999.0    0.216   0.332   0.452   BDD  1   0     
  1237667323797373096  194.111   27.831   0.021   -21.179   2.5     -20.492   0.847   3.291    0.922   1.315     0.0     -19.408   4.203    0.367    0.938   176.593   -19.77    7.054    1.0     0.902   174.236   999.0    999.0    0.531   0.196   0.273   BSD  1   0     
  1237667323797373132  194.11    27.727   0.023   -20.013   1.05    -19.551   0.988   4.548    0.651   75.838    0.0     -18.864   1.096    1.0      0.974   115.897   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.653   0.347   0.0     BD   5     0     
  1237667323797373145  193.955   27.752   0.024   -17.987   2.246   -17.987   2.246   2.509    0.959   14.425    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797373198  194.027   27.648   0.025   -19.953   502.0   -17.401   0.426   1.53     0.448   115.212   0.0     -18.062   1.597    0.102    0.225   114.144   -19.611   2.68     1.0     0.339   113.409   999.0    999.0    0.095   0.175   0.729   BSD  1   3     
  1237667323797438564  194.142   27.687   0.023   -19.139   1.727   -19.139   1.727   2.199    0.373   67.427    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797438566  194.15    27.719   0.022   -18.848   2.15    -17.829   1.482   1.2      0.44    136.763   0.0     -18.309   2.753    1.0      0.836   93.414    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.391   0.609   0.0     BD   1     0     
  1237667323797438604  194.212   27.628   0.027   -18.287   1.199   -18.287   1.199   1.377    0.933   34.376    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797438634  194.269   27.773   0.025   -19.742   2.41    -16.51    0.382   0.868    0.46    72.614    0.0     -18.614   1.985    0.266    0.375   74.798    -19.178   3.158    0.646   0.466   71.158    999.0    999.0    0.051   0.354   0.595   BSS  1   3     
  1237667323797438642  194.268   27.73    0.03    -19.519   3.0     -18.255   1.497   0.549    0.635   77.694    0.0     -19.112   4.581    1.0      0.591   88.12     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.312   0.688   0.0     BD   1     0     
  1237667323797438654  194.261   27.657   0.023   -18.647   1.99    -17.228   0.924   2.256    0.467   71.554    0.0     -18.305   2.398    1.0      0.766   7.027     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.27    0.73    0.0     BD   1     0     
  1237667323797504020  194.32    27.618   0.024   -20.125   0.73    -19.936   0.567   2.037    0.838   174.335   0.0     -18.135   75.157   1.0      0.433   10.21     999.0     999.0    999.0   999.0   999.0     2.253    3.687    0.84    0.16    0.0     BDd  1     0     
  1237667323797504055  194.387   27.61    0.02    -21.932   3.2     -21.053   0.833   2.593    0.8     104.281   0.0     -19.243   4.428    0.376    0.624   106.699   -21.114   7.433    1.0     0.918   107.765   7.267    9.332    0.445   0.084   0.471   BSDd 1   3     
  1237667323797504157  194.332   27.614   0.026   -18.483   2.265   -18.483   2.265   1.519    0.323   7.059     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797504163  194.348   27.766   0.03    -20.46    502.0   -19.559   1.682   2.871    0.528   62.11     0.0     -19.659   5.24     0.3      0.912   90.015    -17.785   2.823    0.062   0.181   59.809    999.0    999.0    0.436   0.478   0.085   BSS  3   1     
  1237667323797504185  195.926   28.906   0.022   -18.115   1.942   -18.115   1.942   1.338    0.844   147.137   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797504193  194.367   27.701   0.022   -18.581   1.763   -18.581   1.763   1.777    0.65    35.399    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797504196  194.365   27.636   0.027   -18.534   1.9     -16.98    0.528   0.948    0.566   11.292    0.0     -18.237   2.598    1.0      0.441   15.443    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.239   0.761   0.0     BD   1     0     
  1237667323797504242  194.442   27.757   0.02    -20.643   5.4     -17.945   0.542   2.909    0.819   121.438   0.0     -19.525   4.47     0.576    0.112   113.696   -20.013   7.502    1.0     0.257   115.326   6.613    4.778    0.083   0.357   0.56    BSDd 1   3     
  1237667323797504263  194.449   27.769   0.019   -19.136   1.561   -19.136   1.561   1.755    0.566   94.138    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797504287  194.314   27.73    0.019   -17.997   3.752   -17.997   3.752   1.918    0.28    145.665   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797504296  194.326   27.747   0.023   -18.688   3.741   -18.688   3.741   1.189    0.548   70.306    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797569617  194.461   27.644   0.023   -18.444   1.33    -18.444   1.33    2.228    0.92    65.976    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797569619  194.471   27.707   0.022   -18.906   3.495   -18.906   3.495   2.579    0.457   41.441    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797569678  194.515   27.682   0.024   -18.97    1.4     -18.257   1.322   4.731    0.786   103.051   0.0     -18.177   1.447    1.0      0.482   100.254   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.518   0.482   0.0     BD   3     0     
  1237667323797569737  194.58    27.762   0.018   -19.439   1.46    -18.967   1.59    3.078    0.486   23.93     0.0     -18.307   1.301    1.0      0.278   27.952    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.647   0.352   0.0     BD   3     0     
  1237667323797635081  194.632   27.673   0.023   -19.928   0.45    -17.92    0.168   3.009    0.265   56.971    0.0     -19.217   0.413    1.694    0.956   64.426    -18.702   0.693    1.0     0.558   58.021    999.0    999.0    0.157   0.52    0.323   BSD  3   0     
  1237667323797635092  194.647   27.596   0.026   -21.998   2.52    -21.191   1.243   1.981    0.892   72.136    0.0     -19.352   2.847    0.192    0.63    85.9      -21.1     4.778    1.0     0.749   84.871    7.507    6.623    0.475   0.087   0.437   BSDd 1  1     
  1237667323797635139  194.697   27.675   0.028   -21.57    1.8     -19.917   0.625   2.307    0.707   90.801    0.0     -20.736   1.785    0.659    0.661   45.451    -20.326   2.995    1.0     0.784   42.107    999.0    999.0    0.218   0.464   0.318   BSD  1   0     
  1237667323797635203  194.717   27.785   0.019   -20.888   2.33    -19.575   0.742   4.605    0.94    127.206   0.0     -20.137   2.681    1.345    0.486   101.468   -19.144   4.5      1.0     0.738   94.639    999.0    999.0    0.298   0.501   0.201   BSD  1   0     
  1237667323797635239  194.742   27.595   0.02    -20.524   1.38    -19.687   0.467   2.242    0.689   89.23     0.0     -19.168   2.134    0.527    0.359   98.671    -19.023   3.581    1.0     0.763   102.179   999.0    999.0    0.462   0.287   0.251   BSD  1   0     
  1237667323797635256  194.781   27.768   0.021   -20.869   1.6     -20.071   0.571   5.761    0.891   117.405   0.0     -20.16    2.861    1.826    0.899   145.289   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.479   0.521   0.0     BS   1     0     
  1237667323797635257  194.784   27.784   0.023   -21.477   2.11    -19.762   0.516   1.031    0.805   94.046    0.0     -20.403   1.717    1.0      0.804   96.335    -20.54    5.11     1.0     0.958   38.292    999.0    999.0    0.206   0.372   0.422   BDD  1   0     
  1237667323797635258  194.779   27.772   0.021   -18.676   1.254   -18.676   1.254   2.646    0.644   64.907    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797635307  195.926   28.906   0.022   -20.818   3.1     -18.74    0.667   0.614    0.49    18.137    0.0     -19.204   1.635    0.634    0.836   32.17     -20.309   5.061    0.636   0.984   5.361     999.0    999.0    0.148   0.226   0.626   BSS  1   1     
  1237667323797635368  194.69    27.754   0.022   -18.376   2.058   -18.376   2.058   1.968    0.911   120.948   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797635381  194.74    27.785   0.023   -19.704   2.8     -19.529   3.398   1.193    0.302   55.745    0.0     -17.637   0.63     1.0      0.512   44.329    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.851   0.149   0.0     BD   4     0     
  1237667323797700611  194.806   27.775   0.023   -20.931   2.81    -20.323   1.299   3.612    0.959   76.367    0.0     -19.47    4.249    0.487    0.303   78.245    -19.0     6.749    0.341   0.699   97.275    999.0    999.0    0.571   0.26    0.169   BSS  3   0     
  1237667323797700647  194.793   27.62    0.019   -20.21    1.29    -19.422   0.721   6.388    0.845   143.546   0.0     -19.491   1.697    1.533    0.841   142.651   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.484   0.516   0.0     BS   3     0     
  1237667323797700661  195.926   28.906   0.022   -18.516   2.876   -18.516   2.876   2.63     0.676   85.808    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797700671  194.854   27.739   0.02    -20.37    1.27    -20.076   0.869   2.048    0.578   14.17     0.0     -17.893   3.861    0.254    0.229   8.649     -18.199   5.476    0.432   0.438   0.287     999.0    999.0    0.763   0.102   0.135   BSS  3   0     
  1237667323797700711  195.926   28.906   0.022   -19.572   2.06    -16.628   0.597   0.303    0.294   179.367   0.0     -17.147   1.46     0.235    0.494   157.552   -19.365   2.451    1.0     0.891   151.187   999.0    999.0    0.066   0.107   0.826   BSD  1   1     
  1237667323797700726  194.946   27.71    0.028   -21.596   3.4     -20.24    1.28    4.67     0.814   166.174   0.0     -20.795   7.627    0.43     0.216   166.613   -20.025   1.453    0.553   0.396   170.881   999.0    999.0    0.287   0.478   0.235   BSS  3   2     
  1237667323797700769  194.826   27.716   0.022   -18.59    1.068   -18.59    1.068   2.596    0.79    63.055    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797700807  194.908   27.777   0.023   -19.524   4.7     -17.58    0.94    1.978    0.561   93.672    0.0     -19.325   5.669    1.0      0.388   97.834    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.167   0.833   0.0     BD   1     0     
  1237667323797700828  194.922   27.66    0.023   -20.089   502.0   -19.645   2.561   3.124    0.898   88.27     0.0     -17.732   3.888    0.029    0.648   177.773   -18.454   6.156    0.099   0.63    83.694    999.0    999.0    0.664   0.114   0.222   BSS  3   0     
  1237667323797766175  195.026   27.685   0.025   -20.221   0.38    -18.351   0.27    7.858    0.465   167.601   0.0     -19.623   0.33     1.693    0.875   165.35    -18.694   0.554    1.0     0.77    167.513   999.0    999.0    0.179   0.576   0.245   BSD  3   0     
  1237667323797766231  195.926   28.906   0.022   -18.869   2.306   -18.869   2.306   2.036    0.312   38.276    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667323797766246  195.006   27.731   0.027   -19.23    3.498   -19.23    3.498   1.963    0.569   171.73    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797766302  195.043   27.595   0.019   -19.579   1.97    -18.747   0.979   2.853    0.715   177.312   0.0     -18.901   2.71     0.556    0.663   166.313   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.465   0.535   0.0     BS   3     0     
  1237667323797766325  195.093   27.624   0.025   -19.277   1.99    -19.105   1.986   1.516    0.475   179.06    0.0     -17.191   1.956    0.337    0.189   177.939   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.854   0.146   0.0     BS   5     1     
  1237667323797766335  195.115   27.625   0.02    -18.808   1.567   -18.808   1.567   2.311    0.659   111.344   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797831683  195.926   28.906   0.022   -20.039   3.5     -16.882   0.642   0.335    0.25    74.304    0.0     -18.944   2.579    1.0      0.541   68.144    -19.448   4.684    1.0     0.707   45.65     999.0    999.0    0.055   0.365   0.581   BDD  1   1     
  1237667323797831757  195.149   27.574   0.017   -20.395   52.8    -17.381   0.508   0.668    0.28    46.962    0.0     -19.431   44.779   0.255    0.209   52.337    -19.697   75.157   1.0     0.26    54.167    4.434    6.071    0.062   0.412   0.526   BSDd 1   1     
  1237667323797831772  195.213   27.743   0.027   -18.921   2.919   -18.921   2.919   1.776    0.506   132.7     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797831800  195.243   27.652   0.017   -20.239   502.0   -18.567   1.248   2.957    0.559   179.518   0.0     -18.024   44.779   0.131    0.529   160.017   -19.78    75.157   1.0     0.645   9.893     4.791    6.314    0.214   0.13    0.656   BSDd 1   0     
  1237667323797897301  195.301   27.604   0.025   -20.044   3.2     -17.231   0.413   1.465    0.8     130.061   0.0     -19.109   2.786    1.0      0.098   132.445   -19.297   4.276    1.0     0.256   132.281   999.0    999.0    0.075   0.423   0.502   BDD  1   3     
  1237667323797897314  195.313   27.669   0.024   -19.12    2.202   -19.12    2.202   1.805    0.343   115.292   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797897347  195.402   27.708   0.026   -18.853   2.096   -18.853   2.096   1.807    0.353   4.494     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797897366  195.447   27.622   0.026   -18.578   2.681   -18.578   2.681   1.971    0.582   115.897   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797897369  195.452   27.604   0.027   -20.062   2.5     -18.892   0.73    3.081    0.717   26.422    0.0     -18.468   2.29     0.279    0.272   32.462    -19.143   4.851    0.588   0.241   36.246    999.0    999.0    0.34    0.23    0.429   BSS  3   0     
  1237667323797962757  195.474   27.624   0.026   -22.49    2.1     -21.254   0.915   1.95     0.768   55.144    0.0     -21.196   2.155    0.521    0.765   62.919    -21.428   3.618    1.0     0.901   53.951    999.0    999.0    0.32    0.304   0.376   BSD  1   0     
  1237667323797962850  195.533   27.648   0.023   -20.931   3.2     -18.068   0.859   1.862    0.257   45.271    0.0     -20.43    4.741    1.0      0.612   91.129    -19.619   1.845    1.0     0.306   72.001    999.0    999.0    0.072   0.63    0.298   BDD  1   1     
  1237667323797962933  195.504   27.653   0.024   -20.2     502.0   -19.442   1.566   2.749    0.545   29.213    0.0     -17.593   2.621    0.107    0.224   25.296    -19.239   3.331    0.587   0.891   60.628    999.0    999.0    0.497   0.091   0.412   BSS  3   3     
  1237667323797962954  195.518   27.7     0.023   -18.367   1.573   -18.367   1.573   2.203    0.596   70.936    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323797962970  195.539   27.589   0.022   -18.313   1.122   -18.313   1.122   2.703    0.761   1.645     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323798159456  196.047   27.49    0.018   -20.293   502.0   -18.503   2.576   0.147    0.942   71.742    0.0     -19.961   0.09     2.077    0.712   29.705    -17.424   0.15     1.0     0.909   32.195    999.0    999.0    0.192   0.737   0.071   BSD  6   23    
  1237667323798159536  196.058   27.56    0.023   -17.838   1.883   -17.838   1.883   1.991    0.716   122.437   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667323798159557  196.069   27.506   0.024   -18.744   3.2     -17.555   1.489   2.288    0.791   70.414    0.0     -18.302   4.024    0.556    0.878   26.008    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.334   0.666   0.0     BS   3     0     
  1237667323798224983  196.302   27.57    0.023   -22.347   5.3     -19.872   0.477   2.074    0.794   88.446    0.0     -21.501   4.569    1.766    0.722   90.094    -21.454   7.669    1.0     0.702   89.845    999.0    999.0    0.102   0.459   0.439   BSD  1   0     
  1237667323798225112  196.264   27.537   0.022   -18.938   3.5     -18.567   3.169   1.673    0.382   104.229   0.0     -17.591   4.104    0.372    0.742   72.879    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.711   0.289   0.0     BS   5     0     
  1237667323798225124  196.285   27.513   0.024   -19.754   4.0     -18.6     3.472   4.233    0.346   81.47     0.0     -18.647   5.353    1.0      0.201   64.635    -18.423   3.115    1.0     0.16    74.495    999.0    999.0    0.346   0.361   0.294   BDD  3   1     
  1237667324333981805  193.327   28.211   0.021   -19.952   3.6     -17.64    1.823   0.466    0.37    88.996    0.0     -19.815   3.99     0.682    0.914   65.114    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.119   0.881   0.0     BS   1     1     
  1237667324334047236  193.475   28.187   0.026   -19.965   3.8     -17.792   1.112   0.8      0.407   40.231    0.0     -18.716   3.605    0.211    0.362   35.985    -19.312   4.801    0.574   0.463   42.227    999.0    999.0    0.135   0.317   0.548   BSS  1   1     
  1237667324334047310  193.542   28.093   0.021   -21.13    2.7     -19.43    0.282   1.579    0.713   114.617   0.0     -20.589   5.194    0.553    0.286   110.917   -19.287   0.977    0.504   0.518   108.906   999.0    999.0    0.209   0.608   0.183   BSS  3   2     
  1237667324334047409  193.581   28.091   0.022   -20.133   18.6    -18.033   1.062   3.156    0.515   96.176    0.0     -18.456   15.573   0.205    0.413   72.888    -19.652   26.137   1.0     0.461   69.293    4.413    4.586    0.144   0.213   0.642   BSDd 1   0     
  1237667324334112923  193.737   28.126   0.021   -19.228   2.281   -19.228   2.281   2.306    0.482   4.847     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334178423  193.949   28.256   0.027   -20.147   3.7     -19.197   4.717   0.605    0.12    77.717    0.0     -18.911   1.426    0.524    0.463   83.757    -18.696   7.125    0.33    0.232   75.506    999.0    999.0    0.417   0.32    0.263   BSS  3   1     
  1237667324334243849  194.0     28.187   0.019   -19.875   0.74    -18.812   0.301   8.699    0.983   87.432    0.0     -18.688   0.639    1.0      0.349   42.885    -18.526   1.489    1.0     0.807   42.99     999.0    999.0    0.376   0.335   0.289   BDD  3   0     
  1237667324334243951  194.046   28.163   0.029   -19.957   2.8     -17.953   1.648   15.0     0.798   165.266   0.0     -19.77    2.906    1.0      0.377   15.139    999.0     999.0    999.0   999.0   999.0     1.56     3.51     0.158   0.842   0.0     BDd  3     1     
  1237667324334243971  194.085   28.051   0.025   -18.26    1.587   -18.26    1.587   1.146    0.748   177.036   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334243995  194.119   28.083   0.023   -19.337   1.847   -19.337   1.847   2.373    0.561   27.634    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334309417  195.926   28.906   0.022   -18.273   1.789   -18.273   1.789   1.083    0.31    165.96    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334309419  194.16    28.106   0.022   -18.922   3.151   -18.922   3.151   2.429    0.899   42.371    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334309429  194.162   28.081   0.027   -19.655   5.6     -17.512   0.546   1.013    0.908   77.682    0.0     -19.493   6.513    1.0      0.83    57.596    999.0     999.0    999.0   999.0   999.0     2.522    3.586    0.139   0.861   0.0     BDd  1     0     
  1237667324334309460  194.191   28.052   0.023   -19.655   2.5     -18.493   0.869   1.396    0.87    46.898    0.0     -19.2     3.958    1.0      0.843   43.332    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.343   0.657   0.0     BD   1     0     
  1237667324334309497  195.926   28.906   0.022   -17.629   2.536   -17.629   2.536   1.404    0.618   43.719    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334374924  194.375   28.188   0.023   -21.322   502.0   -20.377   2.272   3.664    0.625   157.655   0.0     -19.411   4.792    0.128    0.228   158.317   -20.352   7.254    0.562   0.334   159.043   999.0    999.0    0.419   0.172   0.409   BSS  3   0     
  1237667324334374925  194.368   28.176   0.027   -20.722   0.67    -19.628   1.372   4.046    0.796   130.347   0.0     -20.114   0.547    0.63     0.457   133.411   -17.741   0.917    1.0     0.373   102.489   999.0    999.0    0.365   0.571   0.064   BSD  5   3     
  1237667324334374981  194.453   28.18    0.024   -20.828   1.8     -19.431   0.379   1.539    0.814   23.001    0.0     -19.077   1.842    0.461    0.432   55.514    -20.127   3.091    1.0     0.822   10.369    999.0    999.0    0.276   0.199   0.524   BSD  1   0     
  1237667324334374983  195.926   28.906   0.022   -18.277   2.33    -17.424   1.578   0.876    0.461   101.258   0.0     -17.616   3.505    1.0      0.749   135.957   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.456   0.544   0.0     BD   1     1     
  1237667324334375054  194.402   28.077   0.022   -19.744   2.9     -17.582   2.033   5.445    0.606   13.277    0.0     -19.584   2.953    1.345    0.649   73.264    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.137   0.863   0.0     BS   1     0     
  1237667324334375082  194.445   28.141   0.021   -19.431   2.05    -16.413   0.306   1.643    0.56    90.355    0.0     -18.391   1.647    0.915    0.37    47.696    -18.791   2.764    1.0     0.281   61.493    3.304    2.548    0.062   0.384   0.554   BSDd 1   3     
  1237667324334375129  194.401   28.233   0.023   -18.64    3.559   -18.64    3.559   1.734    0.695   74.25     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334440484  194.626   28.015   0.024   -21.557   2.5     -19.455   0.279   2.444    0.882   100.817   0.0     -20.168   1.266    1.0      0.883   98.581    -20.961   4.923    1.0     0.852   91.294    999.0    999.0    0.144   0.278   0.577   BDD  1   0     
  1237667324334440523  194.651   28.114   0.023   -21.29    7.0     -20.363   0.734   1.909    0.678   53.607    0.0     -19.593   11.924   0.204    0.291   55.911    -20.196   20.013   1.0     0.25    59.435    6.182    7.536    0.426   0.209   0.365   BSDd 1   2     
  1237667324334440540  195.926   28.906   0.022   -20.368   2.9     -19.017   1.196   0.957    0.544   164.145   2.063   -19.999   4.108    1.0      0.723   67.264    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.288   0.712   0.0     CD   1     1     
  1237667324334440570  194.558   28.183   0.024   -20.678   5.5     -18.431   0.647   1.679    0.491   58.749    0.0     -18.296   4.176    0.242    0.29    75.165    -20.384   7.009    1.0     0.404   58.826    5.446    5.482    0.126   0.111   0.762   BSDd 1   0     
  1237667324334440628  194.573   28.04    0.021   -18.635   1.304   -18.635   1.304   1.572    0.898   165.631   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334440636  194.59    28.149   0.026   -20.827   25.0    -19.855   0.969   2.019    0.752   73.769    0.0     -19.572   44.779   0.474    0.505   112.517   -19.432   75.157   1.0     0.529   63.509    4.231    6.303    0.409   0.315   0.277   BSDd 1   0     
  1237667324334440637  194.592   28.152   0.022   -21.142   2.0     -19.833   1.759   0.283    0.575   163.289   0.0     -18.692   1.498    0.157    0.348   133.954   -20.579   2.514    1.0     0.76    147.141   999.0    999.0    0.3     0.105   0.596   BSD  2   1     
  1237667324334440670  195.926   28.906   0.022   -19.273   2.7     -16.453   0.663   4.316    0.448   178.549   0.0     -17.018   1.877    0.287    0.52    165.769   -19.031   3.15     1.0     0.859   125.189   999.0    999.0    0.074   0.125   0.8     BSD  1   3     
  1237667324334440699  194.633   28.05    0.019   -19.871   1.06    -19.232   1.628   1.461    0.958   77.344    0.0     -17.315   0.455    0.774    0.826   61.679    -18.729   0.763    1.0     0.658   17.838    999.0    999.0    0.556   0.095   0.35    BSD  4   3     
  1237667324334440764  195.926   28.906   0.022   -18.351   2.106   -18.351   2.106   1.575    0.707   86.056    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667324334506008  194.766   28.124   0.026   -22.061   2.6     -19.616   0.353   1.122    0.942   117.542   0.0     -20.832   1.36     1.0      0.811   116.442   -21.455   5.033    1.0     0.833   119.942   999.0    999.0    0.105   0.322   0.572   BDD  1   0     
  1237667324334506010  195.926   28.906   0.022   -20.061   2.045   -20.061   2.045   0.809    0.868   44.124    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667324334506149  194.808   28.076   0.026   -20.952   1.36    -19.359   0.9     4.92     0.852   64.29     0.0     -20.348   1.279    0.637    0.964   130.986   -19.184   2.146    1.0     0.887   55.857    999.0    999.0    0.231   0.573   0.196   BSD  3   0     
  1237667324334506238  194.673   28.185   0.027   -18.57    2.747   -18.57    2.747   1.774    0.719   124.87    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334506263  194.701   28.019   0.024   -18.156   2.3     -15.824   0.301   0.914    0.823   178.94    0.0     -18.022   2.595    1.0      0.625   177.878   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.117   0.883   0.0     BD   1     0     
  1237667324334506271  194.712   28.084   0.02    -20.285   1.4     -19.717   0.656   1.715    0.805   161.05    0.0     -18.742   4.401    0.465    0.146   164.99    -18.336   6.956    0.527   0.259   166.569   999.0    999.0    0.593   0.241   0.166   BSS  1   0     
  1237667324334506284  194.723   28.126   0.023   -20.257   0.77    -19.162   0.497   1.642    0.79    163.637   0.0     -19.192   0.779    0.579    0.688   156.976   -18.795   1.307    1.0     0.57    9.653     999.0    999.0    0.365   0.375   0.26    BSD  3   0     
  1237667324334506316  194.77    28.05    0.027   -18.824   2.2     -18.19    1.419   2.127    0.565   135.645   0.0     -17.938   3.361    1.0      0.404   109.182   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.558   0.442   0.0     BD   1     0     
  1237667324334506325  194.789   28.041   0.024   -19.002   1.8     -18.41    1.195   2.549    0.388   106.245   1.721   -18.061   2.702    1.0      0.472   104.155   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.58    0.42    0.0     CD   3     0     
  1237667324334506328  194.798   28.009   0.023   -18.621   1.328   -18.621   1.328   1.973    0.775   163.934   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334506354  194.834   28.198   0.032   -19.77    1.9     -17.617   0.203   1.395    0.666   36.175    0.0     -19.609   2.254    1.327    0.587   36.296    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.138   0.862   0.0     BS   1     0     
  1237667324334571534  194.833   28.084   0.015   -22.062   3.3     -21.119   1.049   1.564    0.591   114.172   0.0     -19.286   4.334    0.438    0.405   138.077   -21.316   7.275    1.0     0.42    113.082   5.709    5.951    0.419   0.078   0.503   BSDd 1  3     
  1237667324334571535  194.881   28.047   0.023   -20.74    1.24    -19.186   0.378   1.289    0.837   121.579   0.0     -19.4     1.22     0.623    0.752   116.036   -19.919   2.048    1.0     0.311   122.024   999.0    999.0    0.239   0.291   0.47    BSD  1   1     
  1237667324334571539  194.87    28.041   0.019   -20.019   1.7     -18.542   0.417   1.545    0.601   6.269     0.0     -18.736   1.699    1.0      0.414   11.724    -19.12    3.271    1.0     0.632   172.878   999.0    999.0    0.257   0.307   0.437   BDD  1   0     
  1237667324334571543  194.834   28.074   0.024   -19.487   1.98    -18.221   0.551   2.178    0.738   78.649    0.0     -19.082   2.866    1.0      0.873   173.034   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.311   0.689   0.0     BD   1     0     
  1237667324334571629  194.861   27.998   0.022   -19.89    1.89    -18.546   0.541   1.817    0.608   111.23    0.0     -19.027   1.908    1.0      0.58    152.812   -18.422   8.783    1.0     0.558   74.0      999.0    999.0    0.29    0.452   0.259   BDD  1   0     
  1237667324334571631  194.854   27.997   0.018   -18.566   2.115   -18.566   2.115   2.805    0.8     67.298    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334571645  194.932   27.995   0.022   -20.426   1.8     -19.338   0.409   2.216    0.981   174.817   0.0     -19.93    3.239    1.0      0.97    84.131    999.0     999.0    999.0   999.0   999.0     2.794    3.865    0.367   0.633   0.0     BDd  1     0     
  1237667324334571728  194.983   28.035   0.027   -21.349   2.5     -20.385   0.955   2.105    0.827   60.819    0.0     -20.153   3.129    0.676    0.612   109.391   -19.869   6.101    0.556   0.761   65.391    999.0    999.0    0.412   0.333   0.256   BSS  1   0     
  1237667324334571778  194.858   28.187   0.026   -18.965   0.97    -18.577   0.596   4.356    0.932   147.9     0.0     -17.661   1.89     1.0      0.883   13.231    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.699   0.301   0.0     BD   3     0     
  1237667324334571792  194.906   28.166   0.019   -19.206   1.67    -18.754   1.031   2.094    0.639   101.986   0.0     -18.037   3.952    1.0      0.904   147.481   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.659   0.341   0.0     BD   1     0     
  1237667324334571822  194.934   28.176   0.028   -18.195   0.878   -18.195   0.878   2.02     0.88    156.395   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334571835  194.96    28.144   0.023   -18.719   1.898   -18.719   1.898   1.929    0.43    164.602   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334571838  194.966   28.099   0.026   -18.832   1.734   -18.832   1.734   2.134    0.652   36.758    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334571840  194.964   28.073   0.025   -19.172   2.3     -15.951   0.265   1.14     0.863   24.431    0.0     -19.115   2.415    1.0      0.907   16.541    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.051   0.949   0.0     BD   1     3     
  1237667324334571849  194.98    28.128   0.025   -20.322   1.54    -18.967   0.342   1.706    0.969   24.603    0.0     -18.325   1.539    0.378    0.552   42.276    -19.682   2.583    1.0     0.963   98.96     999.0    999.0    0.287   0.159   0.554   BSD  1   0     
  1237667324334571861  194.99    28.065   0.019   -18.897   1.992   -18.897   1.992   1.361    0.751   40.632    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334637085  195.019   27.988   0.021   -21.425   2.0     -20.145   0.583   3.208    0.961   179.806   0.0     -19.146   1.821    0.255    0.67    160.936   -20.814   3.056    1.0     0.973   4.873     999.0    999.0    0.308   0.123   0.57    BSD  3   1     
  1237667324334637086  195.027   28.004   0.024   -20.483   0.321   -17.993   0.09    1.284    0.988   42.341    0.0     -20.088   0.323    0.866    0.905   0.616     -18.757   0.542    1.0     0.884   0.503     999.0    999.0    0.101   0.695   0.204   BSD  1   0     
  1237667324334637091  195.022   28.024   0.02    -19.784   3.9     -17.777   0.44    1.479    0.889   69.911    0.0     -19.598   4.679    1.0      0.469   156.786   999.0     999.0    999.0   999.0   999.0     3.73     3.602    0.157   0.843   0.0     BDd  1     0     
  1237667324334637131  195.033   28.079   0.024   -20.859   1.19    -19.713   0.421   1.955    0.849   137.178   0.0     -19.942   1.475    1.0      0.656   122.316   -19.226   2.989    1.0     0.816   149.166   999.0    999.0    0.348   0.43    0.222   BDD  1   0     
  1237667324334637140  195.054   28.076   0.025   -20.494   2.0     -19.882   0.677   1.998    0.738   144.828   0.0     -18.441   16.353   0.507    0.287   140.196   -19.113   27.447   1.0     0.616   141.008   4.192    4.349    0.569   0.151   0.28    BSDd 1   0     
  1237667324334637152  195.061   28.041   0.019   -20.744   1.27    -19.764   0.389   2.096    0.836   58.73     0.0     -20.179   2.275    1.0      0.876   48.837    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.406   0.594   0.0     BD   1     0     
  1237667324334637189  195.092   28.047   0.027   -21.017   4.5     -19.032   0.336   1.143    0.805   89.698    0.0     -18.661   3.55     0.39     0.431   136.156   -20.668   5.958    1.0     0.771   73.367    5.239    6.854    0.161   0.114   0.725   BSDd 1   0     
  1237667324334637213  195.129   28.108   0.017   -18.008   1.643   -18.008   1.643   2.091    0.516   75.9      0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334637227  195.148   28.146   0.018   -20.698   3.9     -20.239   4.724   0.779    0.135   169.499   0.0     -19.361   2.036    7.201    0.668   170.614   -17.508   1.358    0.193   0.619   176.37    999.0    999.0    0.655   0.292   0.053   BSS  5   23    
  1237667324334637239  195.926   28.906   0.022   -21.433   2.293   -21.433   2.293   1.936    0.365   151.367   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667324334637274  195.018   28.155   0.022   -18.311   1.527   -18.311   1.527   2.221    0.52    77.354    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667324334637285  195.038   28.17    0.023   -20.673   1.9     -18.562   0.333   1.122    0.576   89.15     0.0     -19.672   1.376    1.0      0.663   105.08    -19.828   4.002    1.0     0.553   96.202    999.0    999.0    0.143   0.398   0.459   BDD  1   0     
  1237667324334637287  195.036   28.16    0.025   -19.733   502.0   -19.49    2.713   3.16     0.912   141.876   0.0     -17.103   3.281    0.105    0.595   25.667    -17.354   5.006    0.098   0.55    94.209    999.0    999.0    0.799   0.089   0.112   BSS  5   3     
  1237667324334637325  195.046   28.065   0.025   -18.616   1.466   -18.616   1.466   1.966    0.858   169.077   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334637347  195.071   28.064   0.02    -20.184   2.0     -18.684   0.27    1.962    0.791   77.709    0.0     -18.522   2.013    0.486    0.62    118.039   -19.5     3.379    1.0     0.554   75.769    999.0    999.0    0.251   0.216   0.532   BSD  1   0     
  1237667324334637356  195.077   28.097   0.026   -18.417   1.859   -18.417   1.859   1.948    0.863   153.329   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334637362  195.079   28.009   0.021   -18.406   0.418   -18.406   0.418   3.094    0.811   30.662    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334702605  195.161   28.015   0.025   -20.699   3.5     -19.103   0.625   2.004    0.653   81.092    0.0     -19.353   3.23     0.552    0.411   77.982    -19.904   5.784    0.712   0.676   92.39     999.0    999.0    0.23    0.289   0.481   BSS  1   1     
  1237667324334702622  195.178   27.971   0.021   -21.48    0.31    -20.004   1.358   0.692    0.776   56.21     0.0     -20.834   0.208    0.812    0.96    143.602   -19.686   0.349    1.0     0.896   79.04     999.0    999.0    0.257   0.552   0.192   BSD  4   1     
  1237667324334702646  195.203   28.158   0.019   -22.025   5.8     -20.051   0.837   2.411    0.857   40.118    0.0     -21.481   7.699    0.319    0.874   50.05     -20.439   4.331    0.664   0.322   29.488    999.0    999.0    0.162   0.606   0.232   BSS  3   1     
  1237667324334702681  195.203   28.091   0.023   -21.62    3.6     -20.236   1.03    4.02     0.853   107.108   0.0     -20.451   3.617    1.123    0.492   107.472   -20.57    6.071    1.0     0.689   105.08    5.616    5.391    0.279   0.341   0.38    BSDd 1  0     
  1237667324334702708  195.213   28.047   0.021   -18.8     4.704   -18.8     4.704   1.024    0.673   53.186    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667324334702748  195.227   28.008   0.017   -22.101   4.5     -21.293   2.165   2.264    0.861   116.136   0.0     -20.302   15.203   0.466    0.464   97.697    -20.911   5.482    0.741   0.73    99.476    999.0    999.0    0.475   0.191   0.334   BSS  3   0     
  1237667324334702869  195.17    27.997   0.024   -20.861   1.7     -19.489   0.8     1.946    0.637   42.538    0.0     -19.775   1.71     0.581    0.762   42.193    -19.721   2.869    1.0     0.424   47.071    999.0    999.0    0.283   0.368   0.35    BSD  1   0     
  1237667324334702891  195.186   28.101   0.022   -20.047   1.95    -18.367   0.319   1.062    0.504   122.775   0.0     -18.773   1.904    0.445    0.148   123.61    -19.245   3.195    1.0     0.485   123.601   2.916    3.905    0.213   0.309   0.478   BSDd 1   0     
  1237667324334702963  195.289   28.033   0.023   -19.435   1.05    -18.108   0.132   2.705    0.692   114.907   0.0     -19.056   1.788    1.878    0.972   77.129    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.295   0.705   0.0     BS   1     0     
  1237667324334702972  195.307   28.083   0.019   -18.447   1.434   -18.447   1.434   3.069    0.83    18.444    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334702990  195.329   28.128   0.023   -18.624   1.312   -18.624   1.312   1.45     0.455   40.105    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334768181  195.446   28.095   0.019   -21.366   502.0   -20.526   0.806   2.957    0.674   91.789    0.0     -18.294   4.319    0.137    0.35    91.773    -20.568   7.249    1.0     0.19    87.042    6.559    4.661    0.461   0.059   0.48    BSDd 1   1     
  1237667324334768238  195.49    28.006   0.026   -22.023   0.92    -19.058   0.269   1.483    0.529   13.591    0.0     -21.621   0.85     1.331    0.691   14.061    -20.495   1.427    1.0     0.723   12.575    999.0    999.0    0.065   0.69    0.245   BSD  1   1     
  1237667324334768346  195.363   27.999   0.025   -19.861   0.65    -18.196   0.092   0.911    0.909   151.407   0.0     -18.138   1.821    1.0      0.937   86.839    -19.269   0.717    1.0     0.748   164.626   999.0    999.0    0.216   0.205   0.58    BDD  1   0     
  1237667324334768368  195.397   28.147   0.018   -18.448   1.78    -17.5     1.287   0.903    0.253   0.992     0.0     -17.861   2.286    1.0      0.472   9.691     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.418   0.582   0.0     BD   1     0     
  1237667324334768379  195.406   28.016   0.024   -18.115   1.338   -18.115   1.338   1.979    0.68    123.078   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334833744  195.66    28.115   0.025   -20.951   48.0    -19.138   0.913   2.408    0.8     131.715   0.0     -19.551   44.779   0.462    0.394   156.844   -20.274   75.157   1.0     0.718   126.597   5.065    8.537    0.188   0.276   0.536   BSDd 1   0     
  1237667324334833783  195.534   28.151   0.016   -17.933   1.402   -17.933   1.402   2.006    0.927   11.655    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334833807  195.56    28.102   0.02    -19.448   2.5     -18.068   1.879   2.784    0.859   17.442    0.0     -17.342   1.879    0.255    0.554   173.784   -18.848   3.153    1.0     0.49    16.22     999.0    999.0    0.281   0.144   0.575   BSD  3   0     
  1237667324334833870  195.645   27.949   0.019   -20.437   4.2     -17.416   0.791   12.986   0.683   55.616    0.0     -20.249   4.833    0.87     0.444   6.039     -17.905   0.597    0.736   0.471   148.327   999.0    999.0    0.062   0.841   0.097   BSS  3   3     
  1237667324334833950  195.604   27.972   0.027   -17.752   2.046   -17.752   2.046   1.91     0.782   55.925    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334899203  195.685   28.045   0.021   -21.578   3.2     -21.074   1.939   4.005    0.857   45.025    0.0     -20.296   4.619    0.767    0.844   55.005    -18.596   15.262   0.249   0.527   68.144    999.0    999.0    0.629   0.307   0.064   BSS  3   3     
  1237667324334899265  195.754   28.032   0.018   -22.407   4.0     -21.283   1.647   6.106    0.682   81.53     0.0     -21.62    7.693    1.757    0.33    77.06     -20.417   1.894    1.616   0.105   78.937    999.0    999.0    0.355   0.485   0.16    BSS  3   1     
  1237667324334899374  195.736   28.07    0.026   -20.696   3.7     -19.898   2.453   2.986    0.527   133.84    0.0     -19.988   4.79     1.0      0.427   132.922   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.479   0.521   0.0     BD   3     0     
  1237667324334899420  195.818   28.03    0.02    -21.384   5.0     -20.638   7.476   0.745    0.183   103.794   0.0     -20.418   4.042    0.447    0.15    103.555   -18.723   0.65     1.498   0.855   110.657   999.0    999.0    0.503   0.411   0.086   BSS  4   1     
  1237667324334964782  195.937   28.084   0.019   -21.112   2.52    -20.143   0.694   3.15     0.684   100.677   0.0     -19.715   3.292    0.41     0.444   109.445   -19.854   4.954    0.58    0.742   103.799   999.0    999.0    0.41    0.276   0.314   BSS  3   0     
  1237667324334964812  195.962   27.988   0.021   -21.293   1.9     -19.503   0.216   1.574    0.91    116.796   0.0     -20.893   3.472    1.772    0.922   70.417    -18.951   0.769    0.452   0.958   152.694   999.0    999.0    0.192   0.692   0.116   BSS  3   0     
  1237667324334964813  195.943   27.987   0.021   -18.722   1.713   -18.722   1.713   2.066    0.463   81.141    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667324334964884  195.845   27.936   0.02    -20.353   4.0     -18.352   0.314   1.256    0.814   124.783   0.0     -18.178   3.233    0.401    0.365   106.428   -19.976   5.426    1.0     0.734   132.117   4.717    5.929    0.158   0.135   0.707   BSDd 1   0     
  1237667324334964901  195.856   28.014   0.027   -20.444   43.0    -19.071   1.622   5.411    0.737   68.536    0.0     -18.583   44.779   0.508    0.305   60.236    -19.771   75.157   1.0     0.51    31.559    3.484    4.305    0.282   0.18    0.538   BSDd 3  0     
  1237667324334964917  195.88    28.092   0.021   -19.737   3.1     -18.651   4.498   4.928    0.61    64.527    0.0     -19.239   2.896    0.46     0.383   62.281    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.368   0.632   0.0     BS   3     0     
  1237667324334964987  195.96    28.054   0.021   -19.271   2.04    -16.053   0.301   1.127    0.561   177.088   0.0     -18.283   1.661    0.671    0.193   171.401   -18.614   2.788    1.0     0.328   172.351   999.0    999.0    0.052   0.403   0.546   BSD  1   3     
  1237667324335030394  196.033   27.965   0.02    -20.381   502.0   -18.999   1.189   3.212    0.652   52.529    0.0     -17.36    2.518    0.138    0.737   41.023    -19.927   4.226    1.0     0.905   46.356    999.0    999.0    0.28    0.062   0.658   BSD  1   3     
  1237667324335226892  196.54    28.065   0.026   -18.565   1.728   -18.565   1.728   2.24     0.664   15.381    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667442437587048  193.595   26.799   0.023   -18.674   1.644   -18.674   1.644   1.622    0.443   74.879    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667442437587079  193.648   26.751   0.027   -18.354   3.373   -18.354   3.373   1.337    0.571   136.377   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667442437652578  193.771   26.724   0.022   -19.765   2.1     -17.443   0.52    1.032    0.573   155.649   0.0     -17.99    0.937    0.421    0.928   176.776   -19.358   3.212    0.738   0.766   47.819    999.0    999.0    0.118   0.195   0.687   BSS  1   0     
  1237667442437652611  195.926   28.906   0.022   -18.078   2.24    -15.305   0.474   0.504    0.421   151.303   0.0     -17.99    2.414    0.667    0.288   125.751   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.078   0.922   0.0     BS   1     3     
  1237667442437718037  194.007   26.757   0.019   -20.351   1.18    -19.818   0.928   6.089    0.946   162.409   0.0     -19.322   1.373    1.0      0.934   150.832   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.612   0.388   0.0     BD   3     0     
  1237667442437718105  193.906   26.642   0.022   -18.532   2.112   -18.532   2.112   2.405    0.643   105.194   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667442437783614  194.085   26.704   0.022   -19.621   1.2     -19.469   1.597   6.097    0.954   54.242    0.0     -17.416   0.523    1.0      0.43    12.479    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.869   0.131   0.0     BD   5     0     
  1237667442437783651  194.18    26.742   0.023   -19.409   1.6     -18.895   1.091   4.782    0.545   48.333    0.0     -18.35    2.164    1.0      0.386   48.313    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.623   0.377   0.0     BD   3     0     
  1237667442437849209  194.362   26.694   0.024   -18.981   1.86    -18.575   2.003   0.661    0.96    102.794   0.0     -17.716   1.498    1.0      0.597   165.216   999.0     999.0    999.0   999.0   999.0     0.199    3.637    0.688   0.312   0.0     BDd  4     1     
  1237667442437914750  195.926   28.906   0.022   -18.929   502.0   -17.403   2.344   0.088    0.326   137.362   0.0     -18.043   2.771    0.362    0.459   137.495   -17.666   1.46     0.603   0.282   154.056   999.0    999.0    0.245   0.442   0.313   BSS  6   1     
  1237667442438045780  195.926   28.906   0.022   -17.857   2.3     -17.258   2.635   0.351    0.27    46.822    0.0     -16.925   1.765    1.0      0.186   39.234    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.576   0.424   0.0     BD   6     1     
  1237667442438176777  195.121   26.675   0.024   -21.187   6.0     -20.512   1.024   3.228    0.722   51.91     0.0     -18.954   44.333   0.225    0.359   21.448    -20.0     74.408   1.0     0.393   72.649    2.611    5.885    0.537   0.128   0.335   BSDd 3  1     
  1237667442438373472  195.648   26.662   0.025   -18.951   1.66    -16.625   0.373   0.794    0.901   110.552   0.0     -18.816   1.878    1.0      0.957   144.264   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.117   0.883   0.0     BD   1     0     
  1237667442974326814  193.317   27.094   0.021   -21.816   0.272   -20.6     1.263   1.013    0.8     2.014     0.0     -21.015   0.183    0.358    0.756   138.3     -20.043   0.307    1.0     0.768   133.329   44.779   1.161    0.326   0.478   0.195   BSDd 6 1     
  1237667442974392369  193.523   27.069   0.025   -21.239   5.3     -19.403   0.656   1.807    0.727   164.094   0.0     -18.073   4.163    0.17     0.301   176.341   -20.944   6.988    1.0     0.311   2.142     7.499    5.117    0.184   0.054   0.762   BSDd 1   3     
  1237667442974457860  193.593   27.084   0.028   -20.238   1.27    -18.91    0.215   1.55     0.948   151.839   0.0     -18.476   1.365    0.645    0.654   137.284   -19.504   2.292    1.0     0.867   144.356   999.0    999.0    0.294   0.197   0.509   BSD  1   1     
  1237667442974457979  193.673   27.041   0.024   -18.72    1.97    -16.617   0.37    1.027    0.617   153.805   0.0     -18.068   1.835    1.0      0.394   157.072   -17.44    3.823    1.0     0.829   149.275   999.0    999.0    0.144   0.548   0.307   BDD  1   0     
  1237667442974523562  193.837   27.15    0.021   -18.231   1.6     -17.525   0.859   2.753    0.686   133.26    0.0     -17.43    2.615    1.0      0.927   60.194    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.522   0.478   0.0     BD   3     0     
  1237667442974589034  194.017   27.15    0.025   -18.966   1.8     -16.546   0.276   0.691    0.718   107.9     0.0     -17.066   1.138    0.32     0.435   87.722    -18.608   2.433    0.793   0.669   142.803   999.0    999.0    0.108   0.174   0.719   BSS  1   0     
  1237667442974654493  194.133   27.056   0.02    -20.713   502.0   -20.277   1.148   5.79     0.728   142.906   0.0     -17.789   2.307    0.109    0.422   140.215   -19.261   3.872    1.0     0.296   145.258   3.46     5.704    0.67    0.068   0.263   BSDd 3   3     
  1237667442974654524  194.181   27.179   0.025   -22.362   1.08    -20.615   0.52    2.068    0.788   46.91     0.0     -21.891   1.13     1.252    0.767   44.775    -20.32    1.897    1.0     0.765   49.481    999.0    999.0    0.2     0.648   0.152   BSD  3   0     
  1237667442974654645  194.181   27.035   0.019   -19.959   1.9     -18.523   1.499   0.604    0.153   35.683    0.0     -19.468   2.071    3.874    0.567   34.579    -17.434   2.625    0.183   0.278   36.428    999.0    999.0    0.266   0.636   0.098   BSS  3   3     
  1237667442974654664  194.207   27.094   0.023   -20.861   4.4     -19.459   1.568   2.932    0.756   163.827   0.0     -20.396   5.778    0.307    0.317   147.865   -18.025   1.496    0.32    0.616   114.662   999.0    999.0    0.275   0.652   0.073   BSS  5   1     
  1237667442974720035  194.34    27.023   0.027   -19.132   2.3     -18.341   1.249   1.273    0.58    49.88     0.0     -18.416   4.203    1.0      0.675   40.036    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.483   0.517   0.0     BD   1     0     
  1237667442974720099  194.3     27.103   0.025   -19.237   0.59    -18.012   1.837   0.516    0.32    10.617    0.0     -18.622   0.412    0.478    0.38    10.704    -16.824   0.691    1.0     0.565   13.054    999.0    999.0    0.324   0.568   0.108   BSD  6   0     
  1237667442974720162  194.402   27.031   0.025   -20.64    2.3     -19.593   0.572   2.012    0.929   40.256    0.0     -18.451   2.817    0.345    0.324   121.872   -19.856   4.728    1.0     0.751   114.501   999.0    999.0    0.381   0.133   0.486   BSD  1   0     
  1237667442974785715  194.486   27.038   0.025   -20.146   2.7     -19.722   2.229   2.829    0.571   162.536   0.0     -18.919   3.575    1.0      0.389   157.921   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.677   0.323   0.0     BD   3     1     
  1237667442974785781  194.565   27.087   0.026   -18.936   3.41    -15.846   0.527   0.652    0.483   20.636    0.0     -17.34    2.58     0.391    0.312   21.958    -18.567   4.33     1.0     0.451   33.053    999.0    999.0    0.058   0.23    0.712   BSD  1   3     
  1237667442974851089  194.651   27.104   0.026   -21.278   3.11    -20.135   0.752   2.565    0.695   139.526   0.0     -19.986   3.174    0.378    0.448   140.722   -20.129   8.248    0.42    0.613   136.762   999.0    999.0    0.349   0.304   0.347   BSS  3   0     
  1237667442974851227  195.926   28.906   0.022   -18.059   1.24    -17.2     0.594   0.874    0.604   48.422    0.0     -17.404   2.603    1.0      0.464   58.271    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.453   0.547   0.0     BD   1     0     
  1237667442974851236  195.926   28.906   0.022   -17.411   2.449   -17.411   2.449   1.711    0.812   37.739    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667442974851251  195.926   28.906   0.022   -18.267   2.466   -18.267   2.466   1.113    0.292   116.105   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667442974916615  194.769   26.958   0.027   -20.576   502.0   -17.795   1.468   1.37     0.32    102.164   0.0     -17.958   44.779   0.057    0.072   92.326    -20.378   75.157   1.0     0.058   99.857    999.0    999.0    0.077   0.09    0.833   BSD  1   1     
  1237667442974916766  194.819   27.106   0.028   -19.38    0.28    -18.035   1.592   0.35     0.179   137.527   0.0     -18.692   0.194    0.411    0.355   132.079   -17.516   0.326    1.0     0.499   129.592   999.0    999.0    0.29    0.531   0.18    BSD  6   1     
  1237667442974982277  195.926   28.906   0.022   -18.621   502.0   -15.591   1.265   0.125    0.466   102.677   0.0     -16.152   2.422    0.578    0.238   139.866   -18.427   4.066    1.0     0.691   159.708   4.417    3.531    0.061   0.103   0.836   BSDd 2   1     
  1237667442974982311  195.019   27.032   0.023   -18.688   2.923   -18.688   2.923   1.278    0.318   167.731   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667442975440947  196.218   26.919   0.023   -19.826   4.6     -18.237   0.684   1.452    0.732   161.665   0.0     -19.54    6.171    1.0      0.672   157.907   999.0     999.0    999.0   999.0   999.0     6.307    8.876    0.231   0.769   0.0     BDd  1     0     
  1237667443511197866  195.926   28.906   0.022   -18.098   2.218   -18.098   2.218   0.994    0.281   54.084    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667443511328799  193.638   27.633   0.024   -20.838   1.1     -19.274   3.065   0.532    0.19    101.33    0.0     -18.32    0.562    0.28     0.196   111.419   -20.395   0.943    1.0     0.248   104.132   5.508    0.948    0.237   0.098   0.665   BSDd 6 1     
  1237667443511328817  195.926   28.906   0.022   -17.491   1.832   -17.491   1.832   1.292    0.514   30.856    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511328828  193.681   27.455   0.026   -18.352   2.07    -18.352   2.07    1.798    0.831   86.255    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667443511328857  193.753   27.483   0.023   -19.493   2.41    -17.931   1.448   5.65     0.318   68.257    0.0     -17.995   1.74     0.186    0.664   49.493    -18.763   3.595    0.452   0.733   9.0       999.0    999.0    0.237   0.252   0.511   BSS  3   0     
  1237667443511394328  193.871   27.521   0.023   -22.125   3.0     -20.837   0.581   2.088    0.81    18.326    0.0     -21.634   4.818    1.584    0.774   11.838    -19.035   8.086    1.0     0.365   55.671    999.0    999.0    0.305   0.636   0.058   BSD  1   3     
  1237667443511394428  193.861   27.604   0.023   -18.739   2.024   -18.739   2.024   1.873    0.447   106.462   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511394444  193.878   27.544   0.023   -20.119   3.3     -18.799   0.921   1.661    0.489   120.208   0.0     -18.752   3.54     0.348    0.281   121.812   -19.176   5.606    0.547   0.599   117.327   999.0    999.0    0.296   0.284   0.42    BSS  1   0     
  1237667443511459907  193.985   27.61    0.023   -18.926   4.103   -18.926   4.103   2.11     0.335   69.976    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511459955  194.061   27.506   0.025   -19.414   1.99    -18.998   1.66    2.101    0.543   170.564   0.0     -18.171   2.619    1.0      0.369   170.237   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.682   0.318   0.0     BD   3     0     
  1237667443511459972  194.07    27.446   0.021   -20.401   3.9     -18.905   0.359   1.615    0.837   176.041   0.0     -18.198   3.638    0.315    0.563   76.771    -19.876   6.107    1.0     0.67    178.907   4.248    6.353    0.252   0.131   0.617   BSDd 1   0     
  1237667443511525379  194.142   27.539   0.024   -20.955   502.0   -19.683   0.417   1.558    0.9     103.474   0.0     -18.028   3.075    0.122    0.883   131.969   -20.441   3.374    1.718   0.839   133.786   999.0    999.0    0.31    0.067   0.623   BSS  1   3     
  1237667443511525432  194.289   27.466   0.025   -21.379   1.68    -21.084   1.226   3.757    0.976   74.977    0.0     -19.305   4.522    0.368    0.81    166.006   -18.766   1.768    0.482   0.449   55.468    999.0    999.0    0.762   0.148   0.09    BSS  5   3     
  1237667443511525482  194.177   27.548   0.025   -18.675   1.9     -18.003   1.336   0.881    0.236   76.219    0.0     -17.835   3.248    1.0      0.337   75.515    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.539   0.461   0.0     BD   1     0     
  1237667443511525502  194.199   27.421   0.026   -19.704   2.72    -18.528   0.968   3.22     0.546   116.486   0.0     -17.889   2.665    0.439    0.198   115.012   -18.891   4.473    1.0     0.288   114.044   999.0    999.0    0.339   0.188   0.473   BSD  1   0     
  1237667443511525535  194.233   27.462   0.025   -18.243   1.939   -18.243   1.939   2.5      0.535   169.995   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511525555  194.268   27.526   0.028   -19.29    2.6     -17.733   2.6     0.316    0.262   37.751    0.0     -16.824   0.51     1.0      0.68    37.387    -18.837   3.032    1.0     0.419   39.963    999.0    999.0    0.238   0.103   0.659   BDD  2   0     
  1237667443511590950  194.399   27.493   0.024   -21.508   2.7     -20.803   1.024   2.672    0.853   77.845    0.0     -18.775   3.896    0.342    0.985   75.597    -20.504   6.539    1.0     0.936   74.997    2.814    3.536    0.523   0.081   0.397   BSDd 3  3     
  1237667443511590951  194.401   27.485   0.024   -20.409   1.3     -19.711   0.6     2.778    0.656   48.24     0.0     -19.069   1.927    0.41     0.403   45.155    -18.569   3.234    1.0     0.739   57.494    999.0    999.0    0.525   0.291   0.183   BSD  1   0     
  1237667443511590952  194.351   27.498   0.024   -22.766   5.4     -21.771   2.469   2.224    0.756   60.251    0.0     -21.577   6.39     0.557    0.382   63.577    -21.327   10.725   1.0     0.67    65.794    3.782    11.744   0.4     0.334   0.266   BSDd 3   0     
  1237667443511591025  194.358   27.546   0.019   -20.818   1.4     -19.917   0.482   2.376    0.635   143.828   0.0     -19.813   2.312    1.0      0.489   142.214   -18.88    3.245    1.0     0.76    140.869   999.0    999.0    0.436   0.396   0.168   BDD  1   0     
  1237667443511591026  194.348   27.55    0.02    -18.345   1.827   -18.345   1.827   1.144    0.48    134.37    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511591044  194.355   27.405   0.016   -20.158   1.6     -17.889   0.737   0.193    0.908   151.993   0.0     -19.442   1.702    4.821    0.822   161.002   -19.045   2.124    0.52    0.837   23.026    999.0    999.0    0.124   0.517   0.359   BSS  1   1     
  1237667443511591123  194.295   27.405   0.021   -20.51    2.62    -18.861   0.34    2.238    0.978   57.052    0.0     -17.612   2.445    0.717    0.33    141.725   -20.141   3.567    0.867   0.83    127.399   999.0    999.0    0.219   0.069   0.712   BSS  1   3     
  1237667443511591179  194.377   27.543   0.026   -18.59    0.83    -17.763   0.453   1.517    0.541   170.089   0.0     -17.907   1.341    1.0      0.91    173.1     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.467   0.533   0.0     BD   1     0     
  1237667443511591211  194.43    27.578   0.024   -19.233   1.14    -18.432   0.55    7.023    0.595   162.2     0.0     -18.527   1.61     1.892    0.906   82.475    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.478   0.522   0.0     BS   3     0     
  1237667443511591229  194.441   27.429   0.028   -19.27    3.1     -19.095   3.294   1.698    0.256   86.621    0.0     -17.204   2.694    0.261    0.118   86.321    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.851   0.149   0.0     BS   5     1     
  1237667443511656452  194.477   27.491   0.017   -20.254   55.0    -17.994   0.507   1.867    0.66    65.202    0.0     -18.433   44.779   0.212    0.229   56.322    -19.848   75.157   1.0     0.743   74.137    3.165    5.728    0.125   0.187   0.688   BSDd 1   1     
  1237667443511656538  195.926   28.906   0.022   -19.139   2.9     -17.086   0.573   0.719    0.683   94.47     0.0     -18.962   3.472    1.0      0.708   109.055   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.151   0.849   0.0     BD   1     0     
  1237667443511656555  195.926   28.906   0.022   -18.056   1.9     -16.154   0.935   0.631    0.26    79.402    0.0     -17.849   2.263    1.0      0.796   60.836    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.174   0.826   0.0     BD   1     1     
  1237667443511656567  194.506   27.49    0.025   -20.91    10.9    -19.224   0.596   2.098    0.778   78.586    0.0     -18.489   9.293    0.271    0.259   86.522    -20.493   15.597   1.0     0.665   83.762    4.728    4.544    0.212   0.108   0.681   BSDd 1   2     
  1237667443511656590  194.503   27.454   0.026   -18.984   1.18    -18.635   0.918   1.21     0.58    115.948   0.0     -17.581   2.508    1.0      0.859   149.917   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.725   0.275   0.0     BD   1     0     
  1237667443511656599  194.528   27.577   0.025   -19.107   2.4     -17.272   1.032   1.421    0.418   128.739   0.0     -18.886   2.696    0.566    0.853   62.138    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.184   0.816   0.0     BS   1     0     
  1237667443511656604  194.525   27.419   0.019   -19.288   2.4     -18.612   2.246   3.018    0.479   48.516    0.0     -18.453   2.461    0.594    0.634   48.961    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.537   0.463   0.0     BS   3     0     
  1237667443511656611  194.54    27.549   0.023   -19.079   1.3     -17.35    1.084   0.528    0.423   34.501    0.0     -18.736   1.535    1.0      0.898   41.516    -16.151   0.23     1.0     0.727   33.287    999.0    999.0    0.204   0.729   0.067   BDD  6   3     
  1237667443511656621  194.549   27.542   0.024   -17.726   2.236   -17.726   2.236   1.667    0.596   130.981   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511656658  194.586   27.429   0.025   -18.598   1.78    -17.902   3.036   0.728    0.468   23.62     0.0     -17.786   0.988    1.0      0.461   19.158    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.527   0.473   0.0     BD   4     0     
  1237667443511656680  194.618   27.559   0.025   -19.857   1.99    -18.108   1.124   4.081    0.699   31.825    0.0     -19.031   1.766    0.645    0.139   27.448    -18.663   2.963    1.0     0.259   24.355    999.0    999.0    0.2     0.467   0.333   BSD  3   0     
  1237667443511722010  194.634   27.456   0.023   -20.359   1.9     -19.001   0.432   1.521    0.629   74.896    0.0     -19.258   2.233    0.658    0.696   82.469    -19.221   3.749    1.0     0.406   72.779    1.19     4.24     0.286   0.363   0.351   BSDd 1  0     
  1237667443511722195  194.66    27.544   0.02    -20.104   1.6     -19.45    1.001   2.816    0.608   172.087   0.0     -18.224   1.745    0.445    0.427   154.801   -18.704   2.929    1.0     0.692   11.185    999.0    999.0    0.548   0.177   0.275   BSD  3   0     
  1237667443511787541  194.807   27.403   0.019   -21.13    1.8     -20.178   0.431   1.822    0.826   136.746   0.0     -20.329   4.8      0.623    0.734   138.889   -18.687   1.831    0.417   0.404   132.551   999.0    999.0    0.416   0.478   0.105   BSS  3   0     
  1237667443511787618  194.827   27.514   0.02    -18.928   0.342   -16.835   2.493   0.447    0.275   25.499    0.0     -18.585   0.286    0.608    0.327   13.613    -16.674   0.48     1.0     0.679   21.151    999.0    999.0    0.146   0.729   0.125   BSD  6   0     
  1237667443511787630  194.852   27.517   0.02    -18.322   1.305   -18.322   1.305   1.639    0.789   122.627   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511787686  194.835   27.435   0.026   -17.916   2.136   -17.916   2.136   2.647    0.928   5.389     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511853161  195.08    27.554   0.02    -20.643   2.0     -19.082   0.494   2.463    0.809   168.0     0.0     -20.349   2.7      1.383    0.734   76.235    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.237   0.763   0.0     BS   1     0     
  1237667443511853185  195.105   27.552   0.024   -19.081   1.958   -19.081   1.958   1.366    0.511   173.883   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443511853192  195.112   27.516   0.026   -20.279   2.4     -19.152   0.579   3.066    0.755   51.421    0.0     -19.804   3.722    1.0      0.801   52.755    999.0     999.0    999.0   999.0   999.0     2.732    3.412    0.354   0.646   0.0     BDd  3     0     
  1237667443511853233  195.926   28.906   0.022   -19.311   0.22    -18.141   1.685   0.355    0.708   50.626    0.0     -16.51    0.108    0.149    0.282   51.4      -18.727   0.182    1.0     0.746   53.399    4.21     0.25     0.34    0.076   0.584   BSDd 6   1     
  1237667443511918698  195.208   27.406   0.022   -21.275   5.2     -20.371   2.492   4.437    0.781   135.358   0.0     -19.457   4.119    0.154    0.575   159.993   -20.219   10.514   0.436   0.446   164.175   999.0    999.0    0.435   0.187   0.378   BSS  3   2     
  1237667443511918768  195.276   27.398   0.027   -19.534   2.3     -18.75    1.195   4.94     0.811   47.396    0.0     -18.812   3.334    1.412    0.733   45.882    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.486   0.514   0.0     BS   3     0     
  1237667443511984267  195.45    27.355   0.02    -18.478   3.02    -16.04    0.539   0.581    0.813   6.202     0.0     -18.356   3.423    1.0      0.341   4.745     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.106   0.894   0.0     BD   1     0     
  1237667443512049834  195.926   28.906   0.022   -18.096   1.26    -16.583   0.962   0.386    0.495   80.424    0.0     -17.787   1.444    1.0      0.755   95.551    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.248   0.752   0.0     BD   2     0     
  1237667443512115311  195.647   27.439   0.018   -19.702   4.6     -18.858   2.02    2.175    0.615   61.849    0.0     -19.034   7.972    1.0      0.413   53.092    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.459   0.541   0.0     BD   1     0     
  1237667443512115420  195.807   27.369   0.021   -20.016   4.1     -17.946   0.632   3.118    0.405   99.72     0.0     -19.841   4.795    1.0      0.386   99.305    999.0     999.0    999.0   999.0   999.0     4.432    4.81     0.149   0.851   0.0     BDd  1    0     
  1237667443512180814  195.926   28.906   0.022   -17.878   1.789   -17.878   1.789   1.241    0.477   141.904   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667443512246388  195.926   28.906   0.022   -20.034   502.0   -17.349   1.64    1.177    0.143   63.167    0.0     -16.985   2.704    0.042    0.253   42.81     -19.865   4.539    1.0     0.681   76.097    999.0    999.0    0.084   0.06    0.855   BSD  1   1     
  1237667443512377471  196.438   27.315   0.021   -18.513   3.145   -18.513   3.145   1.819    0.312   37.346    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048134276  193.57    28.077   0.023   -19.804   502.0   -18.29    2.247   2.861    0.628   107.881   0.0     -18.039   1.833    0.09     0.053   111.704   -19.165   3.076    1.0     0.198   112.055   999.0    999.0    0.248   0.197   0.555   BSD  3   1     
  1237667444048199866  193.674   28.046   0.026   -19.104   3.403   -19.104   3.403   2.501    0.76    88.365    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048265289  193.954   27.906   0.023   -20.426   1.69    -19.01    0.244   1.558    0.92    3.277     0.0     -19.74    3.478    0.637    0.808   170.801   -18.665   1.178    0.595   0.506   143.55    999.0    999.0    0.271   0.531   0.197   BSS  3   0     
  1237667444048265307  193.83    27.925   0.022   -18.142   1.915   -18.142   1.915   1.94     0.792   86.757    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048265310  193.833   27.867   0.023   -20.42    3.32    -17.29    0.416   1.79     0.807   129.739   0.0     -20.357   3.543    0.961    0.749   139.732   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.056   0.944   0.0     BS   1     3     
  1237667444048265337  193.867   27.95    0.021   -18.602   1.9     -17.817   1.442   3.97     0.974   149.167   0.0     -17.88    2.231    1.0      0.967   17.393    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.485   0.515   0.0     BD   3     0     
  1237667444048265399  193.989   27.905   0.022   -19.574   2.5     -18.14    1.168   1.964    0.391   61.639    0.0     -17.427   2.116    0.209    0.386   49.379    -19.01    3.552    1.0     0.672   73.881    999.0    999.0    0.267   0.138   0.595   BSD  1   0     
  1237667444048330789  194.041   27.844   0.025   -20.924   3.21    -19.387   0.507   1.449    0.712   34.653    0.0     -20.239   5.84     0.481    0.683   36.946    -19.305   2.431    0.594   0.375   72.585    999.0    999.0    0.243   0.532   0.225   BSS  3   0     
  1237667444048330864  194.124   27.94    0.022   -21.142   2.7     -20.824   1.647   6.637    0.877   60.677    0.0     -19.653   5.698    1.0      0.791   146.479   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.746   0.254   0.0     BD   5     0     
  1237667444048330974  194.006   28.038   0.02    -20.108   502.0   -17.739   0.662   1.661    0.792   153.436   0.0     -17.218   3.447    0.088    0.783   68.63     -19.888   5.786    1.0     0.741   152.948   999.0    999.0    0.113   0.07    0.817   BSD  1   3     
  1237667444048330975  194.011   28.048   0.025   -18.899   2.023   -18.899   2.023   1.947    0.777   70.996    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048331015  193.999   27.955   0.027   -19.532   2.3     -18.069   1.85    0.415    0.491   153.716   0.0     -17.463   0.416    1.0      0.843   5.297     -18.962   3.501    1.0     0.455   151.802   999.0    999.0    0.26    0.149   0.591   BDD  2   0     
  1237667444048396291  194.179   28.02    0.021   -21.552   2.6     -20.956   1.054   3.887    0.93    144.99    0.0     -20.457   6.905    0.315    0.9     80.355    -18.451   2.079    0.182   0.713   176.117   999.0    999.0    0.578   0.365   0.057   BSS  5   3     
  1237667444048396324  194.221   27.93    0.02    -20.38    0.9     -19.683   0.46    5.324    0.595   120.363   0.0     -19.168   1.122    1.0      0.252   119.347   -18.293   2.207    1.0     0.712   117.874   999.0    999.0    0.526   0.327   0.146   BDD  5   0     
  1237667444048461836  194.341   27.88    0.025   -19.957   1.7     -18.752   0.52    2.486    0.534   24.079    0.0     -17.926   1.697    0.273    0.791   48.958    -19.239   2.848    1.0     0.717   66.166    999.0    999.0    0.33    0.154   0.516   BSD  1   0     
  1237667444048461861  194.45    27.883   0.02    -21.113   3.1     -18.017   0.898   0.292    0.607   75.514    0.0     -20.322   2.407    6.487    0.808   52.593    -20.268   4.039    1.0     0.611   77.942    999.0    999.0    0.058   0.483   0.459   BSD  1   3     
  1237667444048461862  194.461   27.879   0.023   -20.255   5.0     -19.457   0.856   2.318    0.84    27.145    0.0     -18.471   13.862   0.702    0.412   20.262    -19.04    23.266   1.0     0.905   99.002    3.51     3.557    0.48    0.194   0.327   BSDd 1   0     
  1237667444048461897  194.447   27.833   0.02    -20.648   0.89    -19.249   0.491   3.133    0.712   112.118   0.0     -19.712   0.837    0.684    0.143   91.333    -19.347   1.405    1.0     0.521   75.49     4.604    2.613    0.276   0.422   0.302   BSDd 1 0     
  1237667444048461985  195.926   28.906   0.022   -18.401   2.34    -16.727   1.734   0.155    0.56    152.92    0.0     -18.14    2.914    1.0      0.423   109.062   999.0     999.0    999.0   999.0   999.0     5.616    2.941    0.214   0.786   0.0     BDd  2     1     
  1237667444048527371  194.515   27.815   0.024   -20.762   1.6     -20.155   2.511   2.011    0.783   142.627   0.0     -19.277   1.559    0.693    0.268   143.168   -18.861   0.22     1.849   0.587   145.765   999.0    999.0    0.572   0.255   0.174   BSS  4   0     
  1237667444048527399  194.591   27.968   0.02    -21.462   2.6     -20.274   0.589   2.724    0.941   142.612   0.0     -18.485   2.592    0.168    0.411   135.406   -20.909   4.35     1.0     0.871   151.665   5.805    4.705    0.335   0.064   0.601   BSDd 1  3     
  1237667444048527492  194.512   27.978   0.022   -18.43    1.571   -18.43    1.571   1.582    0.418   13.356    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048527503  194.507   27.854   0.019   -19.333   1.67    -18.096   0.642   1.834    0.558   84.373    0.0     -18.914   2.494    1.595    0.829   125.93    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.32    0.68    0.0     BS   1     0     
  1237667444048527520  194.548   27.94    0.028   -19.245   1.05    -18.062   0.354   1.458    0.985   105.874   0.0     -18.8     1.635    1.0      0.987   80.002    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.336   0.664   0.0     BD   1     0     
  1237667444048527567  195.926   28.906   0.022   -18.366   2.504   -18.366   2.504   1.494    0.419   40.421    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048527574  194.592   27.892   0.024   -19.313   2.5     -18.63    2.591   5.343    0.528   158.731   0.0     -18.486   2.471    1.0      0.397   156.533   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.533   0.467   0.0     BD   3     0     
  1237667444048527610  194.641   27.837   0.015   -18.182   1.5     -16.763   0.402   0.877    0.588   138.9     0.0     -17.84    2.22     1.0      0.501   138.717   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.27    0.73    0.0     BD   1     0     
  1237667444048527614  194.662   27.954   0.02    -19.014   2.14    -17.522   1.518   0.346    0.314   131.629   0.0     -16.264   0.192    1.0      0.656   131.514   -18.576   3.061    1.0     0.471   130.205   999.0    999.0    0.253   0.079   0.668   BDD  6   3     
  1237667444048527619  194.653   27.849   0.021   -18.369   1.066   -18.369   1.066   1.776    0.971   28.071    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048527629  195.926   28.906   0.022   -18.097   2.856   -18.097   2.856   1.256    0.573   20.486    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048592910  194.703   27.81    0.02    -21.514   2.2     -18.592   0.955   0.301    0.748   176.033   0.0     -21.115   1.684    3.306    0.638   74.453    -19.962   5.57     0.815   0.267   74.278    999.0    999.0    0.068   0.693   0.24    BSS  1   3     
  1237667444048592912  194.721   27.813   0.018   -19.866   2.9     -18.127   0.546   1.268    0.607   85.583    0.0     -17.873   2.546    0.296    0.819   95.704    -19.38    4.273    1.0     0.38    82.399    10.057   7.971    0.202   0.16    0.639   BSDd 1   0     
  1237667444048592938  194.73    27.965   0.019   -20.218   0.95    -19.55    0.692   5.705    0.749   1.611     0.0     -19.152   0.974    1.0      0.539   1.061     -17.541   2.6      1.0     0.663   92.567    999.0    999.0    0.541   0.374   0.085   BDD  5   3     
  1237667444048592948  194.733   27.833   0.025   -20.332   8.039   -20.332   8.039   1.117    0.183   70.964    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444048592965  194.728   27.796   0.022   -19.191   1.65    -17.387   0.759   2.264    0.501   143.712   0.0     -16.653   1.245    0.15     0.342   137.612   -18.824   2.089    1.0     0.957   150.852   999.0    999.0    0.19    0.097   0.714   BSD  1   3     
  1237667444048592990  194.775   27.997   0.026   -21.208   2.9     -20.35    0.937   2.703    0.972   62.216    0.0     -19.809   4.064    0.604    0.387   22.782    -19.79    6.59     0.486   0.722   56.796    999.0    999.0    0.454   0.276   0.271   BSS  3   0     
  1237667444048593040  194.814   27.971   0.016   -21.248   2.5     -19.548   0.268   1.472    0.755   18.663    0.0     -20.319   2.629    0.803    0.626   24.243    -20.156   4.412    1.0     0.87    23.203    999.0    999.0    0.209   0.425   0.366   BSD  1   0     
  1237667444048593084  194.783   27.855   0.022   -20.976   1.5     -20.473   2.756   0.71     0.944   132.369   0.0     -18.767   0.188    0.705    0.493   74.255    -19.429   0.316    1.0     0.933   150.944   999.0    999.0    0.629   0.131   0.24    BSD  4   0     
  1237667444048593146  194.834   27.886   0.022   -20.227   1.38    -18.946   1.121   1.991    0.464   54.865    0.0     -19.103   1.182    0.597    0.751   37.46     -19.049   1.984    1.0     0.448   46.514    999.0    999.0    0.307   0.355   0.338   BSD  3   0     
  1237667444048593192  194.67    27.827   0.021   -18.938   2.142   -18.938   2.142   1.998    0.44    85.868    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048593228  194.711   27.996   0.022   -18.13    1.564   -18.13    1.564   2.462    0.913   83.377    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048593262  194.736   27.822   0.029   -18.747   1.448   -18.747   1.448   0.815    0.718   25.86     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048593271  194.75    27.967   0.028   -19.751   1.5     -19.085   0.838   3.114    0.654   150.249   0.0     -18.905   2.357    1.0      0.798   152.645   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.541   0.459   0.0     BD   3     0     
  1237667444048593276  194.748   27.935   0.019   -18.701   2.063   -18.701   2.063   2.151    0.766   39.27     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048593305  194.767   27.959   0.023   -19.479   0.93    -18.117   0.246   2.918    0.447   105.708   0.0     -18.437   1.783    1.0      0.872   101.39    -18.28    0.91     1.0     0.47    105.57    999.0    999.0    0.285   0.383   0.332   BDD  3   0     
  1237667444048593307  194.769   27.911   0.021   -20.144   1.85    -18.609   0.283   1.719    0.741   40.8      0.0     -19.052   1.99     1.0      0.293   37.911    -19.126   3.328    1.0     0.566   40.367    999.0    999.0    0.243   0.366   0.391   BDD  1   0     
  1237667444048593321  194.788   27.898   0.026   -18.434   1.5     -17.485   0.867   4.198    0.836   51.032    0.0     -17.848   1.869    1.0      0.86    57.283    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.417   0.583   0.0     BD   3     0     
  1237667444048593330  194.79    27.867   0.023   -19.143   0.569   -19.143   0.569   2.825    0.769   79.734    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048593359  194.839   27.974   0.02    -19.211   2.8     -16.93    0.371   0.889    0.944   86.564    0.0     -19.069   3.187    1.0      0.391   84.148    999.0     999.0    999.0   999.0   999.0     2.861    3.57     0.122   0.878   0.0     BDd  1     0     
  1237667444048593360  194.832   27.974   0.024   -18.359   2.259   -18.359   2.259   2.235    0.576   70.851    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048658449  194.844   27.897   0.017   -20.178   1.3     -18.17    0.16    0.818    0.816   27.492    0.0     -18.443   1.093    0.48     0.626   107.371   -19.695   1.834    1.0     0.698   27.017    999.0    999.0    0.157   0.202   0.64    BSD  1   0     
  1237667444048658521  194.892   27.947   0.024   -21.204   1.68    -19.705   0.337   1.409    0.854   109.723   0.0     -19.279   1.341    0.384    0.715   38.729    -20.611   3.358    1.553   0.681   113.847   999.0    999.0    0.251   0.17    0.579   BSS  1   1     
  1237667444048658522  194.875   27.956   0.023   -21.307   2.7     -20.121   0.559   2.01     0.859   158.93    0.0     -20.211   3.329    0.65     0.459   179.137   -20.002   5.312    0.295   0.834   148.782   999.0    999.0    0.335   0.364   0.301   BSS  3   2     
  1237667444048658523  194.887   27.984   0.019   -21.268   2.43    -19.762   0.46    2.229    0.863   136.64    0.0     -20.955   3.367    1.0      0.7     100.174   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.25    0.75    0.0     BD   1     0     
  1237667444048658525  194.945   27.974   0.031   -20.87    2.5     -18.841   0.31    1.329    0.767   12.614    0.0     -20.441   3.673    0.629    0.665   9.673     -18.958   1.301    0.632   0.455   65.035    999.0    999.0    0.154   0.674   0.172   BSS  3   0     
  1237667444048658526  194.856   27.973   0.02    -20.227   1.58    -19.904   1.119   3.624    0.743   39.679    0.676   -18.755   2.962    1.0      0.339   41.334    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.742   0.258   0.0     CD   3     0     
  1237667444048658528  194.915   27.954   0.027   -19.813   1.37    -19.064   1.86    0.817    0.315   178.521   0.0     -17.982   2.854    0.429    0.608   174.761   -18.554   0.284    1.439   0.672   178.248   999.0    999.0    0.501   0.185   0.313   BSS  4   1     
  1237667444048658529  194.856   27.968   0.026   -20.099   2.2     -19.0     0.512   1.88     0.818   45.167    0.0     -19.244   3.387    1.0      0.432   68.911    -18.244   7.196    1.0     0.606   148.52    999.0    999.0    0.364   0.455   0.181   BDD  1   0     
  1237667444048658530  194.918   27.968   0.025   -19.5     0.55    -17.807   0.192   2.872    0.598   44.569    0.0     -18.608   0.534    0.513    0.44    50.786    -18.361   0.897    1.0     0.717   59.184    999.0    999.0    0.21    0.44    0.35    BSD  3   1     
  1237667444048658531  194.934   27.958   0.023   -19.951   1.98    -17.665   0.255   2.066    0.531   16.707    0.0     -19.4     1.912    1.0      0.388   16.077    -18.555   3.362    1.0     0.683   18.294    999.0    999.0    0.122   0.602   0.276   BDD  1   0     
  1237667444048658532  194.899   27.959   0.024   -22.792   6.2     -20.947   1.806   0.84     0.862   23.194    0.0     -20.428   5.099    0.283    0.501   31.027    -22.411   8.559    1.0     0.967   77.891    7.505    7.925    0.183   0.113   0.704   BSDd 1   1     
  1237667444048658535  194.91    27.987   0.023   -19.817   2.7     -18.155   0.641   1.949    0.624   37.469    0.0     -19.412   3.839    0.575    0.653   45.883    -17.27    1.34     0.278   0.623   58.017    999.0    999.0    0.216   0.688   0.096   BSS  3   3     
  1237667444048658536  194.856   27.934   0.025   -18.995   1.924   -18.995   1.924   4.462    0.868   76.313    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048658609  194.873   27.85    0.023   -21.032   1.7     -19.702   0.299   1.997    0.711   158.366   0.0     -19.473   1.893    0.764    0.545   154.491   -20.209   3.177    1.0     0.322   151.809   2.611    3.502    0.294   0.238   0.468   BSDd 1   0     
  1237667444048658616  194.878   27.884   0.016   -21.428   1.89    -20.656   0.617   2.171    0.814   125.772   0.0     -19.196   2.104    0.324    0.49    166.416   -20.379   6.668    0.563   0.637   135.909   999.0    999.0    0.491   0.128   0.381   BSS  1   0     
  1237667444048658635  194.908   27.907   0.027   -20.915   1.5     -20.49    0.927   2.983    0.838   109.017   0.0     -18.126   2.152    0.324    0.392   121.269   -19.399   3.611    1.0     0.69    112.022   999.0    999.0    0.676   0.077   0.247   BSD  3   3     
  1237667444048658653  194.926   27.925   0.023   -20.182   1.1     -18.915   0.102   2.128    0.793   106.412   0.0     -19.21    1.467    0.771    0.835   78.351    -18.802   2.462    1.0     0.87    106.615   999.0    999.0    0.311   0.408   0.28    BSD  1   0     
  1237667444048658654  194.935   27.912   0.022   -21.23    2.8     -20.502   1.359   3.464    0.751   23.378    0.0     -20.453   4.456    1.0      0.602   22.864    999.0     999.0    999.0   999.0   999.0     3.139    3.472    0.511   0.489   0.0     BDd  3     0     
  1237667444048658683  194.942   27.857   0.027   -20.601   4.9     -18.668   0.273   1.547    0.426   153.105   0.0     -19.614   4.664    1.202    0.786   152.62    -19.681   7.829    1.0     0.278   153.061   6.443    9.148    0.169   0.403   0.428   BSDd 1   0     
  1237667444048658757  194.864   27.785   0.022   -18.691   2.198   -18.691   2.198   1.291    0.304   122.013   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048658763  194.883   27.861   0.016   -18.236   0.982   -18.236   0.982   1.893    0.911   97.845    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048658766  194.878   27.791   0.026   -19.804   1.3     -18.356   0.203   1.871    0.974   146.453   0.0     -17.878   1.272    0.384    0.888   123.423   -19.187   2.135    1.0     0.911   124.721   999.0    999.0    0.263   0.17    0.567   BSD  1   0     
  1237667444048658774  194.897   27.864   0.021   -19.088   1.14    -17.809   2.983   0.282    0.868   62.575    0.0     -18.689   0.801    1.0      0.843   61.738    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.308   0.692   0.0     BD   6     0     
  1237667444048658776  194.904   27.826   0.021   -19.216   0.8     -17.99    0.366   1.529    0.47    59.594    0.0     -18.792   1.229    2.129    0.888   61.127    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.323   0.677   0.0     BS   1     0     
  1237667444048658793  194.914   27.855   0.031   -18.902   5.32    -18.902   5.32    0.896    0.423   143.501   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444048658805  194.934   27.868   0.021   -19.159   1.88    -17.917   0.888   1.179    0.556   123.522   0.0     -18.742   2.59     1.0      0.723   144.585   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.319   0.681   0.0     BD   1     0     
  1237667444048658808  194.936   27.89    0.023   -18.201   1.319   -18.201   1.319   2.379    0.701   24.443    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048658843  194.963   27.833   0.026   -19.315   2.53    -19.136   2.973   2.565    0.397   15.945    0.0     -17.267   1.903    0.24     0.294   15.751    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.848   0.152   0.0     BS   5     0     
  1237667444048658858  194.986   27.93    0.026   -20.24    2.9     -19.472   1.889   4.203    0.671   64.246    0.0     -18.471   2.696    0.267    0.345   88.714    -18.973   4.02     0.323   0.637   52.403    999.0    999.0    0.493   0.196   0.311   BSS  3   0     
  1237667444048658870  194.979   27.796   0.028   -19.221   1.19    -18.645   0.979   3.752    0.842   11.757    0.0     -18.257   1.378    1.0      0.914   69.423    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.588   0.412   0.0     BD   3     0     
  1237667444048658878  194.998   27.941   0.02    -18.459   2.294   -18.459   2.294   1.975    0.915   72.485    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048658882  195.004   27.945   0.023   -18.272   1.37    -17.727   0.76    1.968    0.893   20.38     0.0     -17.262   2.59     0.357    0.871   142.678   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.605   0.395   0.0     BS   3     0     
  1237667444048723983  195.034   27.977   0.021   -23.443   6.0     -21.046   1.244   0.696    0.787   77.214    0.0     -22.281   14.799   0.529    0.508   75.532    -22.787   4.55     1.151   0.655   79.023    999.0    999.0    0.11    0.343   0.547   BSS  1   1     
  1237667444048723984  195.069   27.968   0.015   -20.503   2.2     -19.378   0.43    1.801    0.805   42.474    0.0     -19.495   3.081    0.699    0.266   32.568    -19.001   4.919    0.305   0.491   35.187    999.0    999.0    0.354   0.395   0.251   BSS  3   0     
  1237667444048723985  195.075   27.957   0.021   -20.182   6.574   -20.182   6.574   0.358    0.756   101.266   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444048723991  195.078   27.937   0.018   -19.867   502.0   -19.309   3.461   0.544    0.974   91.852    0.0     -17.347   2.106    0.123    0.597   20.479    -18.575   1.215    1.431   0.314   24.172    999.0    999.0    0.598   0.098   0.304   BSS  4   3     
  1237667444048724004  195.926   28.906   0.022   -17.722   1.424   -17.722   1.424   1.34     0.979   91.93     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048724086  195.023   27.808   0.022   -20.709   2.8     -19.26    0.637   1.771    0.608   5.34      0.0     -19.715   3.213    1.0      0.187   7.727     -19.526   5.144    1.0     0.401   11.053    999.0    999.0    0.263   0.4     0.336   BDD  1   0     
  1237667444048724108  195.926   28.906   0.022   -19.937   1.76    -17.517   0.394   0.927    0.328   158.184   0.0     -18.683   1.451    0.597    0.715   4.774     -19.34    2.436    1.0     0.725   172.523   999.0    999.0    0.108   0.315   0.577   BSD  1   1     
  1237667444048724118  195.117   27.956   0.023   -20.329   1.4     -19.397   0.371   1.792    0.8     15.541    0.0     -19.519   3.444    0.388    0.602   10.804    -17.85    1.397    0.419   0.459   59.764    999.0    999.0    0.424   0.474   0.102   BSS  5   0     
  1237667444048724135  195.166   27.924   0.025   -21.416   2.5     -20.903   1.649   3.091    0.802   33.632    0.0     -20.357   4.01     1.0      0.966   69.461    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.623   0.377   0.0     BD   3     0     
  1237667444048724176  195.178   27.963   0.028   -20.637   2.2     -19.431   0.528   2.039    0.795   67.908    0.0     -20.042   3.841    0.62     0.804   98.109    -18.045   1.711    0.247   0.303   47.154    999.0    999.0    0.33    0.579   0.092   BSS  5   3     
  1237667444048724247  195.026   27.776   0.021   -20.614   2.8     -18.444   0.393   1.187    0.516   150.315   0.0     -19.161   1.495    1.0      0.743   151.136   -20.064   4.83     1.0     0.406   147.008   999.0    999.0    0.135   0.262   0.602   BDD  1   0     
  1237667444048724248  195.926   28.906   0.022   -18.48    2.219   -18.48    2.219   1.426    0.381   105.143   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444048724270  195.057   27.867   0.025   -19.036   2.8     -18.636   1.972   2.316    0.71    98.546    0.0     -17.757   4.471    0.389    0.739   9.711     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.692   0.308   0.0     BS   3     0     
  1237667444048724279  195.053   27.782   0.023   -19.889   2.4     -19.576   1.801   3.862    0.883   78.638    0.0     -18.385   3.999    1.0      0.573   12.841    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.75    0.25    0.0     BD   3     0     
  1237667444048724291  195.077   27.816   0.018   -19.458   2.4     -18.383   2.225   3.225    0.628   85.137    0.0     -18.954   2.449    1.0      0.997   165.154   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.371   0.629   0.0     BD   3     0     
  1237667444048724298  195.084   27.843   0.026   -18.784   1.96    -17.926   1.148   0.98     0.531   1.73      0.0     -18.127   3.223    1.0      0.745   7.894     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.454   0.546   0.0     BD   1     0     
  1237667444048724303  195.09    27.899   0.016   -18.483   1.36    -16.503   0.276   0.743    0.877   84.316    0.0     -18.292   1.634    1.0      0.717   84.096    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.161   0.839   0.0     BD   1     0     
  1237667444048724320  195.103   27.927   0.027   -18.522   2.72    -17.166   1.019   1.705    0.473   178.158   0.0     -18.155   3.744    1.0      0.31    158.653   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.287   0.713   0.0     BD   1     0     
  1237667444048724328  195.118   27.972   0.026   -20.522   5.0     -19.317   0.905   2.441    0.622   96.897    0.0     -19.366   6.181    0.449    0.814   99.873    -19.304   10.375   1.0     0.314   95.934    2.632    4.935    0.329   0.345   0.326   BSDd 3 0     
  1237667444048724347  195.125   27.77    0.028   -17.777   1.459   -17.777   1.459   1.723    0.473   57.738    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048724349  195.143   27.935   0.029   -18.352   2.177   -18.352   2.177   2.044    0.909   64.571    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048724352  195.148   27.943   0.023   -18.26    2.133   -18.26    2.133   1.884    0.514   116.591   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048724355  195.139   27.824   0.027   -19.312   2.4     -17.42    0.612   0.768    0.456   163.144   0.0     -19.103   2.952    1.0      0.434   165.971   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.175   0.825   0.0     BD   1     0     
  1237667444048724362  195.135   27.766   0.022   -19.876   2.3     -18.517   0.551   1.384    0.514   104.275   0.0     -19.264   3.413    0.532    0.673   99.716    -17.778   2.359    0.255   0.253   107.475   999.0    999.0    0.286   0.569   0.145   BSS  3   0     
  1237667444048724379  195.073   27.784   0.023   -18.754   4.023   -18.754   4.023   2.722    0.942   166.761   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048789588  195.234   27.791   0.027   -22.679   7.9     -22.106   13.512  8.661    0.659   146.453   0.0     -21.712   6.479    0.447    0.759   109.451   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.59    0.41    0.0     BS   3     1     
  1237667444048789589  195.226   27.784   0.028   -20.385   2.9     -19.532   1.066   5.43     0.508   47.227    0.0     -18.628   3.512    1.0      0.309   52.424    -19.232   4.878    1.0     0.874   65.364    999.0    999.0    0.456   0.198   0.346   BDD  3   0     
  1237667444048789675  195.233   27.898   0.02    -18.642   3.404   -18.642   3.404   1.948    0.49    140.822   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048789704  195.27    27.892   0.019   -18.683   2.1     -17.487   0.843   1.377    0.541   7.363     0.0     -18.245   3.148    1.0      0.705   156.153   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.332   0.668   0.0     BD   1     0     
  1237667444048789720  195.288   27.818   0.02    -20.605   1.39    -19.799   0.972   4.272    0.759   36.989    0.0     -19.306   1.352    0.457    0.62    60.465    -18.97    2.269    1.0     0.732   47.879    999.0    999.0    0.476   0.302   0.222   BSD  3   0     
  1237667444048789721  195.295   27.803   0.022   -20.522   0.99    -18.68    0.404   1.76     0.907   118.321   0.0     -19.766   0.96     0.54     0.94    104.326   -19.28    1.611    1.0     0.464   127.173   999.0    999.0    0.183   0.498   0.318   BSD  1   0     
  1237667444048789764  195.323   27.809   0.024   -21.776   3.1     -21.05    1.132   2.198    0.665   141.023   0.0     -20.094   4.13     0.171    0.49    141.813   -20.375   11.918   0.376   0.45    143.14    999.0    999.0    0.512   0.213   0.275   BSS  3   0     
  1237667444048789811  195.198   27.922   0.029   -20.222   2.3     -18.687   0.489   1.783    0.653   32.399    0.0     -18.906   2.11     0.485    0.432   29.63     -19.378   4.15     0.697   0.563   50.279    999.0    999.0    0.243   0.298   0.459   BSS  1   0     
  1237667444048789817  195.189   27.835   0.029   -18.615   1.682   -18.615   1.682   1.459    0.52    106.97    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048789843  195.228   27.842   0.024   -19.16    1.09    -18.86    1.121   3.246    0.631   157.36    0.0     -17.619   0.999    1.0      0.203   159.232   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.758   0.242   0.0     BD   3     0     
  1237667444048789861  195.307   27.914   0.02    -19.929   1.69    -19.349   0.712   3.36     0.974   136.204   0.0     -18.971   4.123    1.0      0.941   103.069   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.586   0.414   0.0     BD   1     0     
  1237667444048789881  195.926   28.906   0.022   -18.589   1.72    -18.589   1.72    1.811    0.926   104.227   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048855053  195.359   27.886   0.018   -21.931   4.5     -19.964   1.941   0.49     0.848   1.232     0.0     -21.523   7.987    1.68     0.508   109.697   -19.872   0.561    2.14    0.86    13.079    999.0    999.0    0.163   0.687   0.15    BSS  6   1     
  1237667444048855141  195.383   27.848   0.018   -21.914   1.89    -20.656   0.722   1.413    0.835   45.183    0.0     -20.495   2.013    0.572    0.693   105.64    -20.961   3.379    1.0     0.771   72.492    999.0    999.0    0.314   0.27    0.416   BSD  1   0     
  1237667444048855252  195.459   27.894   0.025   -21.058   1.9     -20.596   3.91    2.158    0.893   44.544    0.0     -19.908   0.428    2.139    0.877   49.008    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.653   0.347   0.0     BS   4     0     
  1237667444048855291  195.926   28.906   0.022   -20.446   2.02    -18.737   0.213   2.672    0.458   53.874    0.0     -18.903   1.892    0.445    0.155   56.783    -19.8     3.176    1.0     0.269   54.938    999.0    999.0    0.207   0.241   0.551   BSD  1   0     
  1237667444048855313  195.369   27.927   0.025   -18.525   1.19    -17.933   0.811   1.551    0.457   132.972   0.0     -17.584   1.918    1.0      0.899   111.387   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.58    0.42    0.0     BD   1     0     
  1237667444048855334  195.391   27.911   0.022   -18.727   3.625   -18.727   3.625   1.275    0.466   149.504   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048920652  195.525   27.765   0.024   -18.188   2.013   -18.188   2.013   1.997    0.216   91.596    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444048920692  195.633   27.936   0.022   -19.35    1.8     -16.968   0.672   0.449    0.507   69.193    0.0     -16.307   0.165    1.0      0.711   52.171    -19.145   2.227    1.0     0.627   36.027    999.0    999.0    0.111   0.061   0.828   BDD  2   3     
  1237667444048986134  195.72    27.867   0.027   -21.253   4.0     -19.876   0.336   2.022    0.619   138.921   0.0     -20.143   4.773    0.579    0.281   136.138   -20.141   8.012    1.0     0.718   130.39    5.641    6.685    0.281   0.36    0.359   BSDd 1   0     
  1237667444048986271  195.772   27.784   0.026   -20.117   2.41    -18.858   1.118   4.309    0.6     20.519    0.0     -18.645   2.181    0.569    0.388   21.076    -19.197   3.66     1.0     0.424   21.372    999.0    999.0    0.314   0.258   0.429   BSD  3   0     
  1237667444049051802  195.974   27.822   0.017   -18.08    1.4     -17.226   0.687   3.582    0.85    150.237   0.0     -17.421   1.964    1.0      0.426   155.464   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.455   0.545   0.0     BD   3     0     
  1237667444049051826  196.02    27.851   0.021   -19.029   2.15    -16.918   0.456   1.008    0.353   78.0      0.0     -18.861   2.553    1.0      0.227   76.905    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.143   0.857   0.0     BD   1     0     
  1237667444049248461  196.471   27.796   0.026   -18.687   1.8     -16.838   0.494   1.161    0.569   59.671    0.0     -18.469   2.202    1.0      0.43    68.155    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.182   0.818   0.0     BD   1     0     
  1237667444584939722  193.481   28.394   0.025   -18.715   5.481   -18.715   5.481   1.492    0.391   88.319    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585005256  193.637   28.377   0.023   -21.397   4.4     -19.747   0.684   1.892    0.736   63.272    0.0     -20.784   7.01     0.354    0.636   72.074    -19.716   3.24     0.362   0.374   16.868    999.0    999.0    0.219   0.569   0.213   BSS  3   1     
  1237667444585070621  193.844   28.468   0.023   -20.722   3.3     -20.184   0.959   3.984    0.841   161.062   0.0     -18.34    20.159   0.237    0.407   129.5     -19.335   33.835   1.0     0.43    144.859   2.929    4.653    0.61    0.112   0.279   BSDd 3  0     
  1237667444585070671  193.724   28.417   0.025   -21.098   3.0     -19.603   2.379   4.998    0.616   161.037   0.0     -19.924   2.17     1.0      0.596   162.38    -20.125   4.349    1.0     0.613   163.658   999.0    999.0    0.252   0.339   0.408   BDD  3   0     
  1237667444585070698  193.741   28.308   0.021   -20.111   2.61    -19.849   2.597   3.346    0.677   160.449   0.0     -18.439   2.755    1.0      0.86    97.522    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.786   0.214   0.0     BD   5     0     
  1237667444585136268  193.993   28.407   0.02    -19.037   3.4     -16.404   0.657   0.902    0.566   141.506   0.0     -18.936   3.7      1.0      0.641   93.204    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.088   0.912   0.0     BD   1     3     
  1237667444585136289  194.015   28.435   0.023   -19.642   1.3     -17.202   0.259   3.057    0.262   156.028   0.0     -19.312   1.288    1.0      0.421   179.903   -17.624   2.547    1.0     0.717   179.406   999.0    999.0    0.106   0.738   0.156   BDD  1   0     
  1237667444585201702  194.147   28.275   0.024   -20.612   1.9     -19.201   0.347   1.455    0.85    141.774   0.0     -18.366   1.923    0.321    0.353   99.94     -20.059   3.22     1.405   0.845   131.059   999.0    999.0    0.273   0.126   0.601   BSS  1   0     
  1237667444585201733  194.04    28.311   0.026   -19.856   2.13    -17.893   0.358   1.093    0.833   16.486    0.0     -19.662   2.576    0.83     0.792   19.413    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.164   0.836   0.0     BS   1     0     
  1237667444585267360  194.365   28.44    0.026   -18.866   2.34    -18.866   2.34    1.788    0.446   96.961    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585267373  194.277   28.297   0.023   -18.516   4.003   -18.516   4.003   1.585    0.469   15.86     0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585332963  194.524   28.371   0.025   -19.385   2.93    -16.648   0.571   0.77     0.422   30.031    0.0     -19.294   3.262    1.411    0.53    56.184    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.08    0.92    0.0     BS   1     3     
  1237667444585398354  194.623   28.301   0.02    -19.954   502.0   -17.314   0.137   2.289    0.601   105.574   0.0     -19.29    2.158    1.498    0.449   105.819   -18.875   44.779   0.142   0.099   146.83    999.0    999.0    0.088   0.542   0.37    BSS  1   1     
  1237667444585398361  194.683   28.283   0.025   -19.323   1.46    -17.534   0.409   0.726    0.785   130.722   0.0     -19.091   1.767    0.658    0.748   133.128   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.192   0.808   0.0     BS   1     0     
  1237667444585398365  194.599   28.329   0.027   -19.005   1.478   -19.005   1.478   1.929    0.977   23.057    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585398452  195.926   28.906   0.022   -18.301   3.391   -18.301   3.391   1.471    0.684   61.498    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585398462  194.629   28.234   0.024   -19.108   2.571   -19.108   2.571   1.895    0.684   52.206    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585463852  194.758   28.225   0.027   -21.405   3.4     -19.686   0.383   4.115    0.915   124.032   0.0     -19.711   3.014    0.427    0.558   131.367   -20.822   5.058    1.0     0.416   111.268   999.0    999.0    0.205   0.21    0.585   BSD  1   2     
  1237667444585463914  194.721   28.234   0.02    -17.947   1.413   -17.947   1.413   2.021    0.601   44.436    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585463957  195.926   28.906   0.022   -18.998   4.5     -18.105   1.857   1.081    0.46    111.395   0.0     -18.371   9.398    1.0      0.349   88.884    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.439   0.561   0.0     BD   1     0     
  1237667444585463989  194.859   28.288   0.027   -19.436   1.6     -18.28    0.847   10.0     0.69    34.808    0.0     -18.978   1.799    1.0      0.508   38.473    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.345   0.655   0.0     BD   3     0     
  1237667444585464245  194.723   28.289   0.026   -18.319   3.309   -18.319   3.309   1.163    0.735   28.919    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585529470  194.991   28.247   0.022   -22.002   3.3     -20.769   0.88    2.845    0.963   7.078     0.0     -20.218   2.462    1.0      0.93    169.705   -21.217   6.949    1.0     0.954   73.282    999.0    999.0    0.321   0.193   0.485   BDD  1   0     
  1237667444585529472  195.012   28.24    0.026   -19.289   1.59    -18.436   0.402   2.414    0.706   26.084    0.0     -18.628   3.678    1.0      0.635   24.123    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.456   0.544   0.0     BD   1     0     
  1237667444585529703  195.926   28.906   0.022   -18.329   4.985   -18.329   4.985   0.953    0.832   179.742   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444585594903  195.075   28.202   0.028   -22.383   6.0     -21.304   1.371   1.739    0.724   151.109   1.607   -21.88    11.054   1.0      0.273   153.796   999.0     999.0    999.0   999.0   999.0     11.715   9.179    0.37    0.63    0.0     CDd  1     1     
  1237667444585595001  195.128   28.346   0.02    -21.737   4.2     -19.889   0.531   1.888    0.654   3.677     0.0     -18.76    3.258    0.439    0.367   178.678   -21.429   5.469    1.0     0.546   6.822     999.0    999.0    0.182   0.065   0.753   BSD  1   3     
  1237667444585595059  195.184   28.337   0.026   -21.018   2.1     -20.877   2.227   4.012    0.521   49.587    0.0     -18.732   1.887    0.277    0.333   47.98     999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.878   0.122   0.0     BS   5     0     
  1237667444585595093  195.217   28.366   0.025   -21.736   8.9     -19.511   0.305   1.285    0.733   22.547    0.0     -20.125   7.139    0.597    0.761   138.79    -21.259   11.982   1.0     0.537   23.596    4.55     4.122    0.129   0.227   0.644   BSDd 1   0     
  1237667444585595157  195.092   28.247   0.025   -18.617   2.0     -17.324   1.785   0.298    0.202   33.513    0.0     -15.987   0.309    1.0      0.45    36.541    -18.075   2.527    1.0     0.384   34.224    999.0    999.0    0.304   0.089   0.607   BDD  6   3     
  1237667444585595177  195.135   28.256   0.021   -18.343   3.309   -18.343   3.309   2.042    0.512   128.802   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585660537  195.288   28.36    0.023   -20.361   2.4     -19.007   0.357   1.811    0.634   51.876    0.0     -17.888   2.389    0.258    0.618   149.947   -19.825   4.01     1.0     0.785   142.798   999.0    999.0    0.287   0.102   0.61    BSD  1   0     
  1237667444585660575  195.345   28.196   0.025   -20.753   1.05    -19.907   1.611   6.421    0.785   102.515   0.0     -19.507   0.787    0.422    0.612   110.734   -19.129   1.322    1.0     0.634   106.385   999.0    999.0    0.459   0.317   0.224   BSD  3   0     
  1237667444585726015  195.543   28.192   0.019   -19.997   3.4     -17.913   0.364   1.502    0.523   94.982    0.0     -17.785   0.857    1.0      0.834   167.02    -19.644   5.003    1.0     0.933   156.713   999.0    999.0    0.147   0.13    0.723   BDD  1   0     
  1237667444585726083  195.413   28.246   0.025   -18.579   2.192   -18.579   2.192   2.239    0.357   142.952   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585726117  195.434   28.214   0.026   -19.249   1.39    -17.438   1.257   0.186    0.159   108.148   0.0     -18.178   0.986    9.434    0.551   109.043   -18.353   1.655    1.0     0.332   107.703   999.0    999.0    0.189   0.373   0.438   BSD  6   0     
  1237667444585726198  195.56    28.353   0.029   -20.274   4.1     -18.787   1.034   1.548    0.545   75.125    0.0     -19.397   7.938    0.504    0.522   77.372    -18.967   3.478    0.535   0.671   112.341   999.0    999.0    0.254   0.446   0.3     BSS  3   0     
  1237667444585791491  195.926   28.906   0.022   -20.175   2.477   -20.175   2.477   1.163    0.957   16.369    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444585791502  195.59    28.231   0.019   -21.096   502.0   -20.39    1.068   4.183    0.667   64.009    0.0     -18.641   2.006    0.113    0.284   67.235    -20.029   3.958    0.547   0.253   59.629    999.0    999.0    0.522   0.104   0.374   BSS  3   0     
  1237667444585791665  195.59    28.256   0.023   -20.75    2.1     -19.6     1.348   3.87     0.73    57.422    0.0     -18.776   1.713    0.276    0.534   57.345    -19.977   2.874    1.0     0.439   60.195    999.0    999.0    0.347   0.162   0.491   BSD  3   0     
  1237667444585857114  195.748   28.275   0.024   -18.855   0.93    -18.785   0.86    2.858    0.56    96.527    0.0     -15.839   1.599    0.15     0.199   108.062   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.938   0.062   0.0     BS   5     1     
  1237667444585857153  195.803   28.172   0.024   -19.211   2.81    -17.753   0.813   1.478    0.604   60.617    0.0     -18.882   3.929    1.0      0.298   59.906    999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.261   0.739   0.0     BD   1     0     
  1237667444585857168  195.84    28.309   0.018   -19.725   1.85    -17.079   0.237   1.063    0.666   91.338    0.0     -17.945   0.852    0.733    0.417   113.765   -19.366   2.572    0.872   0.6     85.801    999.0    999.0    0.087   0.194   0.719   BSS  1   3     
  1237667444585857184  195.875   28.275   0.021   -18.903   2.244   -18.903   2.244   2.041    0.468   99.505    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585922609  195.958   28.186   0.023   -22.644   6.7     -21.625   1.991   2.711    0.464   87.219    0.0     -20.327   7.39     0.431    0.215   83.375    -21.87    12.403   1.0     0.288   88.812    11.02    7.767    0.391   0.118   0.49    BSDd 1  2     
  1237667444585922611  195.979   28.188   0.023   -20.178   30.0    -19.156   0.486   2.554    0.554   147.161   0.0     -18.594   44.779   0.286    0.771   82.782    -19.12    75.157   1.0     0.783   102.423   2.94     3.524    0.39    0.233   0.377   BSDd 1   0     
  1237667444585922613  195.96    28.179   0.021   -18.655   1.913   -18.655   1.913   1.81     0.504   116.275   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585922740  196.042   28.248   0.02    -21.212   2.0     -19.9     0.526   2.872    0.823   68.807    0.0     -20.196   2.266    0.521    0.8     54.91     -19.936   3.803    1.0     0.783   9.709     1.094    4.1      0.299   0.392   0.309   BSDd 3   0     
  1237667444585922800  195.9     28.167   0.022   -18.36    1.615   -18.36    1.615   1.552    0.341   102.834   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585922954  195.926   28.906   0.022   -18.562   6.781   -18.562   6.781   1.544    0.551   162.141   0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     1     
  1237667444585988282  195.926   28.906   0.022   -17.718   0.73    -16.199   0.527   0.281    0.347   174.075   0.0     -17.41    0.877    1.0      0.796   169.779   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.247   0.753   0.0     BD   6     0     
  1237667444585988288  196.154   28.251   0.019   -18.968   1.6     -18.041   1.393   2.841    0.41    176.426   0.0     -18.367   1.715    1.0      0.195   175.416   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.425   0.575   0.0     BD   3     1     
  1237667444585988306  196.174   28.228   0.024   -18.196   1.148   -18.196   1.148   2.198    0.869   19.684    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585988317  196.181   28.252   0.022   -18.315   1.997   -18.315   1.997   1.296    0.309   65.139    0.0     999.0     999.0    999.0    999.0   999.0     999.0     999.0    999.0   999.0   999.0     999.0    999.0    1.0     0.0     0.0     S    5     0     
  1237667444585988328  196.206   28.269   0.023   -19.605   3.2     -17.436   0.518   2.72     0.992   83.028    0.0     -19.446   3.671    1.0      0.974   126.209   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.136   0.864   0.0     BD   1     0     
  1237667444586053729  196.302   28.152   0.022   -19.358   1.4     -18.633   0.845   4.123    0.645   123.241   0.0     -18.578   1.905    1.0      0.42    122.827   999.0     999.0    999.0   999.0   999.0     999.0    999.0    0.513   0.487   0.0     BD   3     0     
  1237667444586119179  196.454   28.107   0.024   -20.138   0.37    -17.989   0.11    3.284    0.091   2.338     0.0     -19.555   0.345    3.417    0.912   48.207    -18.746   0.579    1.0     0.334   178.899   999.0    999.0    0.138   0.585   0.277   BSD  3   0     
  1237667444586119281  196.473   28.112   0.025   -19.928   502.0   -19.256   5.027   3.908    0.377   158.913   0.0     -18.918   0.78     0.115    0.688   164.74    -16.992   1.309    1.0     0.278   35.726    999.0    999.0    0.539   0.394   0.067   BSD  5   1     

